LZn : Robust LoRa Frame Synchronization Under Frame Collisions and Ultra-Low SNR Conditions

LoRa has become a widely adopted wireless modulation scheme in LPWANs due to its low cost, long range, and minimal transmission power. However, collisions between frames of the same spreading factor -- common in dense LoRa deployments -- prevent conventional LoRa receivers from detecting and correctly decoding frames. Recent work has introduced methods to improve recovery, yet their detection stage degrades sharply under low signal-to-noise ratio (SNR) and high collision rates. In this work, we introduce LZn, a synchronization scheme driven by a minimum-based spectral intersection across consecutive symbols. While preamble search incurs a modest overhead, LZn reduces the cost of fine synchronization by two to three orders of magnitude compared to existing collision-tolerant receivers. Our method enables robust frame synchronization even under multiple packet overlaps or extremely low SNR conditions. We evaluate LZn on simulations and three independent, real-world LoRa datasets. LZn improves detection sensitivity by up to 10 dB and increases detection probability by up to 1.54x. In real-world datasets, LZn improves decoding by 3.46x in the most challenging single-user scenario and up to 1.22x in collision scenarios compared to the second best collision-tolerant scheme (TnB). These results demonstrate that LZn substantially improves the frame recovery of LoRa receivers, while remaining compatible with real-time requirements.

==> data/LZn_WM4_10_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.716129,0.87741935,0.6405892492316395,0.7812145574294646,0.8164788946028723,0.9201039607998953
6,0.79844964,0.9457364,0.7210561971496954,0.8585815515710704,0.8922232592327235,0.9734693650979063
10,0.7962963,0.93209875,0.7277517817464981,0.8511138389135519,0.8825133956953044,0.9616655907659752
14,0.8116883,0.9220779,0.7426395815705609,0.8655650844732083,0.8687443118220994,0.954866139522357


==> data/LZn_WM4_10_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.21290323,0.21935484,0.15580732893221988,0.2838860620216278,0.16143149533684226,0.2908530436075279
6,0.4496124,0.4496124,0.36646242841934373,0.5356766717579812,0.36646242841934373,0.5356766717579812
10,0.5802469,0.63580245,0.5032524836384051,0.653523643791005,0.5593507387922708,0.7059626270089588
14,0.66883117,0.7012987,0.5911848553414986,0.7382593484578711,0.6248287303094555,0.7679701504336265


==> data/LZn_WM4_10_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.81935483,0.9806452,0.7513041679703226,0.8719582391915423,0.9446452040284361,0.9933962518750923
6,0.8449612,0.96899223,0.7726322959002733,0.8973385287850063,0.9229820708722087,0.9878771493216367
10,0.8703704,0.962963,0.8099534688597094,0.9136285860773263,0.9215603129703293,0.9829172557009654
14,0.8701299,0.96753246,0.8079099355916997,0.914333148950752,0.9262531616218769,0.986053837443777


==> data/LZn_WM4_10_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.025806451,0.5032258,0.01008020814114598,0.06446953120336718,0.4253915676279565,0.5809040063673048
6,0.046511628,0.5736434,0.021488292874636605,0.09776350742960932,0.4873866586031397,0.6556407792017924
10,0.043209877,0.74691355,0.02108577364817775,0.08649640177890526,0.674774543213086,0.8076134157796757
14,0.038961038,0.73376626,0.01797619900769508,0.08238770823840973,0.6588890414673696,0.797264516219425


==> data/LZn_WM4_10_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.7483871,0.88387096,0.6746285617966323,0.8101311011432848,0.8239053948755253,0.9252686085177648
6,0.8217054,0.96899223,0.7466503341811502,0.8781538946409136,0.9229820708722087,0.9878771493216367
10,0.8333333,0.9876543,0.7683678464695443,0.8828559331050521,0.9561084528236532,0.996607888457339
14,0.8766234,1.0,0.8153385914396861,0.919575428491508,0.9756616760093663,0.9999999999999999


==> data/LZn_WM4_7_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.36774194,0.7096774,0.295884262584912,0.44599697095697627,0.6338341449244506,0.7753785137461312
6,0.5813953,0.8372093,0.49511525703050846,0.6629677127288287,0.7639248628742238,0.8909904298566506
10,0.6851852,0.8703704,0.6100782562105309,0.751712771257987,0.8099534688597094,0.9136285860773263
14,0.6948052,0.9415584,0.6180678359692869,0.7620601093850526,0.8926706001170986,0.9689526573935853


==> data/LZn_WM4_7_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.045161292,0.045161292,0.022045474350012487,0.09027774895319952,0.022045474350012487,0.09027774895319952
6,0.21705426,0.2248062,0.15465737745818026,0.2958159666703438,0.16132957318815874,0.3041993028947706
10,0.43209878,0.46296296,0.35826117066478214,0.5090821464346031,0.38792603889232724,0.53971574396918
14,0.5649351,0.6298701,0.4859954206660744,0.6407139332213505,0.5513164872127168,0.702102104254198


==> data/LZn_WM4_7_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.7612903,0.8967742,0.6883749687837504,0.8215669901372118,0.8388987085059092,0.9354575908684257
6,0.8062016,0.9457364,0.7295478394996703,0.8651454411755007,0.8922232592327235,0.9734693650979063
10,0.8518519,0.9506173,0.7890227336251734,0.8983802418545892,0.905590351786154,0.9747678305802919
14,0.90909094,0.9805195,0.8531934648574376,0.945075232017469,0.9442956535943464,0.9933532162487925


==> data/LZn_WM4_7_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.0,0.038709678,0.0,0.024185100124904303,0.017859441505093485,0.08187261926682098
6,0.0,0.18604651,0.0,0.028918651988533713,0.12832985360653243,0.2619213916448502
10,0.037037037,0.30246913,0.017082758308559258,0.07843971668810604,0.2369864530140752,0.3771031332125583
14,0.025974026,0.52597404,0.010145959583920276,0.06487608778856846,0.44744090259592173,0.6032428389590482


==> data/LZn_WM4_7_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.2,0.26451612,0.14462759147512755,0.2698834744161251,0.20138121970892253,0.33904141333220505
6,0.4883721,0.58914727,0.4037032587004272,0.5737134433679649,0.5028644980162582,0.6702740036974841
10,0.66049385,0.7654321,0.5846081458635597,0.7289441089952606,0.69450045985074,0.824066695047188
14,0.7077922,0.9220779,0.6316062443293822,0.7738635718024425,0.8687443118220994,0.954866139522357


==> data/LZn_WM4_8_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.4,0.7290323,0.3261933672891527,0.4786436643684482,0.6541511367409871,0.7928350822273629
6,0.6356589,0.875969,0.5498038392412598,0.713667854198914,0.8079987922440708,0.9221941602588295
10,0.7654321,0.95679015,0.69450045985074,0.824066695047188,0.9135036318491303,0.97891424366974
14,0.7532467,0.91558444,0.6795430674167571,0.8146231801283297,0.8609343892966785,0.9500052429669705


==> data/LZn_WM4_8_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.07096774,0.077419356,0.04008594960158173,0.12260190928604534,0.044838962200447884,0.13044005921847673
6,0.2635659,0.27131784,0.19517142190003461,0.34563508501444135,0.20202923709678705,0.35383280177209414
10,0.5493827,0.6111111,0.47250313373895936,0.6239744114804358,0.5342963786919961,0.682778214499536
14,0.5974026,0.65584415,0.5184859137600494,0.6715780007631528,0.5778362549927049,0.7262660780291798


==> data/LZn_WM4_8_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.7290323,0.9032258,0.6541511367409871,0.7928350822273629,0.8464726902829638,0.9404747570818937
6,0.82945734,0.96899223,0.755265029590658,0.8845947311858111,0.9229820708722087,0.9878771493216367
10,0.86419755,0.9814815,0.8029432417594432,0.9085791200251682,0.9469741581652916,0.9936824899632762
14,0.85064936,0.97402596,0.785857730349668,0.8983725480265562,0.9351238992356381,0.9898540352187581


==> data/LZn_WM4_8_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.006451613,0.12258065,0.001139747973953973,0.035636511955852546,0.07989603920010466,0.18352110539712765
6,0.0,0.2868217,0.0,0.028918651988533713,0.21582785295459578,0.3701451919421371
10,0.018518519,0.5308642,0.006317515243518448,0.05302585846189373,0.45419192262002916,0.6061065431420928
14,0.051948052,0.6298701,0.026554614714335047,0.09915115604000879,0.5513164872127168,0.702102104254198


==> data/LZn_WM4_8_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.3419355,0.45806453,0.27188922859119685,0.41962735482550123,0.38158827617926333,0.5365692037192403
6,0.58914727,0.74418604,0.5028644980162582,0.6702740036974841,0.6625912925599586,0.8116577324799705
10,0.77160496,0.93209875,0.7011118627052415,0.8295149853451109,0.8825133956953044,0.9616655907659752
14,0.7987013,0.9480519,0.7284559476077412,0.8544068476585429,0.9008488184566933,0.973445374442733


==> data/LZn_WM4_9_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.41935483,0.7483871,0.3445407395436071,0.49806973608556104,0.6746285617966323,0.8101311011432848
6,0.5968992,0.86821705,0.5106345408378427,0.6775594928303049,0.7990695686730608,0.9160678518754343
10,0.6728395,0.89506173,0.5973158939515592,0.74035574721211,0.8383764320401725,0.9334443955065608
14,0.72077924,0.9220779,0.6452123961277522,0.7855992907815573,0.8687443118220994,0.954866139522357


==> data/LZn_WM4_9_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.07096774,0.077419356,0.04008594960158173,0.12260190928604534,0.044838962200447884,0.13044005921847673
6,0.31007752,0.36434108,0.2367236624484446,0.394415978311504,0.28633214580108596,0.4501961607587403
10,0.50617284,0.5740741,0.4299364426116784,0.582123250540746,0.49707933193820214,0.6476371023387836
14,0.54545456,0.5974026,0.4666596721547506,0.6220368755664467,0.5184859137600494,0.6715780007631528


==> data/LZn_WM4_9_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.6516129,0.91612905,0.5737585730257935,0.7221336374038854,0.8617976992409546,0.9503321604311485
6,0.7906977,0.9612403,0.7126020946145851,0.8519801221517754,0.9124709578066823,0.9833327304327579
10,0.8148148,0.97530866,0.7479532735684786,0.8670914265488445,0.9382397232252351,0.9903572317509084
14,0.85064936,0.96753246,0.785857730349668,0.8983725480265562,0.9262531616218769,0.986053837443777


==> data/LZn_WM4_9_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.012903226,0.20645161,0.003545617217675049,0.045821802517033675,0.15020576953215978,0.27689644434961524
6,0.046511628,0.45736435,0.021488292874636605,0.09776350742960932,0.37387060467934463,0.5433240274523855
10,0.06790123,0.5555556,0.03833439144360291,0.11748657842715762,0.478629866679191,0.6299074881405217
14,0.032467533,0.6038961,0.013946156101685314,0.07374682302492294,0.525024400789359,0.6777104491225856


==> data/LZn_WM4_9_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.33548388,0.5548387,0.26592685559983764,0.41299857982633803,0.4762123550151815,0.6308125192304601
6,0.64341086,0.88372093,0.5577031927996022,0.7208240325949767,0.8169936178172483,0.9282548666400572
10,0.7407407,0.962963,0.6682339042575411,0.8020943615827962,0.9215603129703293,0.9829172557009654
14,0.7532467,0.9935065,0.6795430674167571,0.8146231801283297,0.964137896258908,0.9988528443617155


==> data/LZn_WM5_10_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_10_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.98571426,0.98571426,0.9494107921487529,0.9960736288655316,0.9494107921487529,0.9960736288655316
6,0.9866667,0.9866667,0.9526921628691055,0.9963359531586612,0.9526921628691055,0.9963359531586612
10,0.9935484,0.9935484,0.9643634981948116,0.9988602536897616,0.9643634981948116,0.9988602536897616
14,0.9870968,0.9870968,0.954178215593009,0.9964543883010417,0.954178215593009,0.9964543883010417


==> data/LZn_WM5_10_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_10_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.31428573,0.99285716,0.24321756934987485,0.39527368143878117,0.9606506581153551,0.9987380325800657
6,0.37333333,0.9866667,0.2999970552826284,0.45299563640048696,0.9526921628691055,0.9963359531586612
10,0.29032257,1.0,0.22462145717231852,0.36616582599399916,0.9758148998750957,1.0
14,0.27741936,0.9935484,0.2129664592528226,0.35263852793245026,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_10_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_7_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.95,0.98571426,0.9003915065267956,0.9755720301840023,0.9494107921487529,0.9960736288655316
6,0.97333336,0.9866667,0.9334451287701604,0.9895822424310916,0.9526921628691055,0.9963359531586612
10,0.9806452,0.9870968,0.9446452040284361,0.9933962518750923,0.954178215593009,0.9964543883010417
14,0.9806452,0.9935484,0.9446452040284361,0.9933962518750923,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_7_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.9285714,0.95,0.8735089381542545,0.9607420215642319,0.9003915065267956,0.9755720301840023
6,0.96,0.97333336,0.9154854319411483,0.9815410782010914,0.9334451287701604,0.9895822424310916
10,0.9806452,0.9870968,0.9446452040284361,0.9933962518750923,0.954178215593009,0.9964543883010417
14,0.9677419,0.9806452,0.9267147339539696,0.9861443096423128,0.9446452040284361,0.9933962518750923


==> data/LZn_WM5_7_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.96428573,1.0,0.9191214393923026,0.984650520655219,0.9732928443510084,1.0
6,0.97333336,1.0,0.9334451287701604,0.9895822424310916,0.9750288608542812,1.0
10,0.9870968,0.9935484,0.954178215593009,0.9964543883010417,0.9643634981948116,0.9988602536897616
14,0.9806452,0.9935484,0.9446452040284361,0.9933962518750923,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_7_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.18571429,0.92142856,0.1300046922848997,0.25821124158182324,0.864783731013641,0.9555630750492576
6,0.2,0.96666664,0.14383992728187653,0.2711427620171796,0.924347119687189,0.9856797628683079
10,0.3483871,0.9806452,0.2778663335145643,0.4262413978926562,0.9446452040284361,0.9933962518750923
14,0.41935483,0.9806452,0.3445407395436071,0.49806973608556104,0.9446452040284361,0.9933962518750923


==> data/LZn_WM5_7_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.95714283,0.98571426,0.9096549784524482,0.9802127119139373,0.9494107921487529,0.9960736288655316
6,0.97333336,1.0,0.9334451287701604,0.9895822424310916,0.9750288608542812,1.0
10,0.9870968,0.9935484,0.954178215593009,0.9964543883010417,0.9643634981948116,0.9988602536897616
14,0.9806452,0.9935484,0.9446452040284361,0.9933962518750923,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_8_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_8_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,0.96666664,0.96666664,0.924347119687189,0.9856797628683079,0.924347119687189,0.9856797628683079
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,0.9935484,0.9935484,0.9643634981948116,0.9988602536897616,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_8_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_8_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.37142858,0.99285716,0.2958237965182807,0.4539009155661734,0.9606506581153551,0.9987380325800657
6,0.31333333,0.98,0.24454798509382936,0.3914412386374724,0.9428523611396055,0.9931753824749038
10,0.43225807,0.9741936,0.3568381619790918,0.5109546677942217,0.9355305031911924,0.9899198047218135
14,0.4064516,0.9935484,0.33229587879303846,0.48513230085508485,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_8_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0


==> data/LZn_WM5_9_Baseline.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,0.9935484,0.9935484,0.9643634981948116,0.9988602536897616,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_9_CIC.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.9785714,0.9785714,0.9388941458724721,0.9926861214862249,0.9388941458724721,0.9926861214862249
6,0.96666664,0.96666664,0.924347119687189,0.9856797628683079,0.924347119687189,0.9856797628683079
10,0.9806452,0.9806452,0.9446452040284361,0.9933962518750923,0.9446452040284361,0.9933962518750923
14,0.9677419,0.9677419,0.9267147339539696,0.9861443096423128,0.9267147339539696,0.9861443096423128


==> data/LZn_WM5_9_CoRa.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,0.9935484,0.9935484,0.9643634981948116,0.9988602536897616,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_9_Pyramid.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,0.4,1.0,0.32256547538176755,0.48277596735058576,0.9732928443510084,1.0
6,0.45333335,0.99333334,0.37582363371761646,0.5331737012733335,0.9632062575769119,0.998822230864112
10,0.4064516,0.9935484,0.33229587879303846,0.48513230085508485,0.9643634981948116,0.9988602536897616
14,0.43225807,0.9935484,0.3568381619790918,0.5109546677942217,0.9643634981948116,0.9988602536897616


==> data/LZn_WM5_9_TnB.csv <==
txpow,PRR,FDR,prr_ci_low,prr_ci_high,fdr_ci_low,fdr_ci_high
2,1.0,1.0,0.9732928443510084,1.0,0.9732928443510084,1.0
6,1.0,1.0,0.9750288608542812,1.0,0.9750288608542812,1.0
10,1.0,1.0,0.9758148998750957,1.0,0.9758148998750957,1.0
14,0.9935484,0.9935484,0.9643634981948116,0.9988602536897616,0.9643634981948116,0.9988602536897616


==> data/cic_prr_high_CIC.csv <==
txrate,mean,ci_low,ci_high
5,2.3682991550896952,1.939108857346344,2.7974894528330463
10,7.035989107422246,6.565602597379308,7.506375617465184
15,10.374598121039345,9.087490157498111,11.661706084580578
20,14.391092173699567,13.005412417467923,15.776771929931211
25,19.61731583860717,18.604522481225196,20.630109195989142
30,23.356870816228994,22.348203326504088,24.3655383059539
35,26.083454412780547,25.355859235159375,26.81104959040172
40,29.724463229265602,28.611430946979155,30.83749551155205
45,32.95142900935399,31.688933990884724,34.213924027823246
50,35.23911861484231,34.226583097404884,36.25165413227974
55,39.41041799931609,38.37439061213553,40.44644538649665
60,41.97810339461418,40.88650687228854,43.06969991693982
65,44.63048698101944,43.5742999448007,45.686674017238175
70,47.0748704946496,46.1098228283785,48.039918160920706
75,47.72840594375369,46.808748501567464,48.64806338593992
80,49.9889275595706,48.82580512869852,51.15204999044268
85,52.42086386113643,51.454503298614796,53.38722442365807
90,54.012994102065704,53.009241721942566,55.01674648218884
95,54.07904012590587,53.2597099940304,54.89837025778134
100,57.4108844933887,56.43861516306831,58.38315382370909


==> data/cic_prr_high_CoRa.csv <==
txrate,mean,ci_low,ci_high
5,2.385155376834106,1.947675648136551,2.8226351055316607
10,7.114867909074962,6.645838379221936,7.5838974389279885
15,10.985590812330628,9.682165984490332,12.289015640170923
20,15.974165003840065,14.659240856932975,17.289089150747156
25,20.50901201308931,19.536211122689505,21.481812903489118
30,24.590769349175194,23.46102715742033,25.720511540930058
35,28.533810865758923,27.53926488483332,29.528356846684527
40,32.552815698789615,31.06924178735362,34.03638961022561
45,35.69566734913633,34.41830626176244,36.97302843651022
50,39.71618811969664,38.433716353954495,40.998659885438784
55,43.8877764806442,42.70132377771961,45.07422918356879
60,46.7136403075742,45.42275564550947,48.004524969638936
65,50.25371206274012,48.95086859559147,51.55655552988877
70,52.348119231518055,51.41995115906182,53.27628730397429
75,55.94339149559492,54.63753648234864,57.24924650884121
80,58.343983595079955,56.77855481007717,59.90941238008274
85,60.49925598492276,59.38155942625922,61.6169525435863
90,62.33502691573665,61.070804904529204,63.59924892694409
95,63.5986275934055,62.39653655225248,64.80071863455854
100,67.42079773044475,66.20708853683901,68.63450692405048


==> data/cic_prr_high_OpenLoRa.csv <==
txrate,mean,ci_low,ci_high
5,2.227387055770192,1.8359568397586623,2.618817271781721
10,5.452459957262065,5.055290225495876,5.849629689028255
15,7.310968101585888,6.6327065505059695,7.989229652665807
20,9.388330284406415,8.739226585363834,10.037433983448995
25,10.652680971481708,10.088996217473492,11.216365725489924
30,11.216268466445602,10.715495618600427,11.717041314290777
35,11.954511683875436,11.55091864307718,12.358104724673693
40,11.378378880913196,10.919436975023691,11.837320786802701
45,11.559096985705617,11.182299445626834,11.9358945257844
50,10.882204673294261,10.38213465726196,11.382274689326563
55,10.785387516772376,10.36771977248689,11.203055261057862
60,11.219897846367337,10.741742010990235,11.698053681744438
65,10.903626703058245,10.418322354014235,11.388931052102256
70,10.816287557876425,10.33578695088429,11.29678816486856
75,11.299132247279115,10.90214869448604,11.696115800072189
80,11.60810076729159,11.214058465572082,12.0021430690111
85,10.952514459997282,10.529013484613174,11.37601543538139
90,10.947268327277925,10.52018289655763,11.37435375799822
95,11.689379300005651,11.22344339062459,12.155315209386712
100,11.631883874615625,11.191657739588052,12.072110009643197


==> data/cic_prr_high_Pyramid.csv <==
txrate,mean,ci_low,ci_high
5,0.5950979154983235,0.4472578878034962,0.7429379431931508
10,1.8994015437973955,1.6402873808185594,2.1585157067762317
15,2.5467616811716867,2.135012096826596,2.958511265516777
20,3.2659499290773777,2.874649640115738,3.6572502180390174
25,3.758113965033323,3.4132697641386076,4.1029581659280385
30,4.316464832567986,3.863825185668999,4.769104479466973
35,4.504352131268176,4.101661991130787,4.907042271405564
40,4.339574378091956,3.8818203243037606,4.797328431880151
45,4.00901339597653,3.5513936791422056,4.466633112810855
50,3.622527109982763,3.1917955807598295,4.053258639205697
55,3.933879945327311,3.5286795174258514,4.339080373228771
60,3.585245531506824,3.1787050135011166,3.9917860495125312
65,3.16666873993053,2.7669200186629332,3.566417461198127
70,3.0081610435417057,2.736155101985432,3.280166985097979
75,3.059279740004052,2.79063991590011,3.3279195641079937
80,3.080319550013324,2.803424458590491,3.357214641436157
85,2.4009103806731455,2.110007320230204,2.691813441116087
90,2.860277148352668,2.6034184320763853,3.1171358646289504
95,2.4322845337557997,2.1768490981282635,2.687719969383336
100,2.1732859693373587,1.9225382159568571,2.4240337227178603


==> data/cic_prr_high_TnB.csv <==
txrate,mean,ci_low,ci_high
5,2.385155376834106,1.947675648136551,2.8226351055316607
10,7.083316388413876,6.614432482221753,7.552200294605999
15,9.446204596874543,8.009671603022934,10.882737590726151
20,15.94430675149644,14.655258493674985,17.233355009317894
25,20.16738041279901,19.154060606677866,21.18070021892015
30,24.660733190717874,23.68170263343686,25.639763747998888
35,28.53501406250637,27.414467625137206,29.655560499875534
40,32.24293644416049,30.754424782737516,33.73144810558347
45,35.55733119885594,33.97192460797048,37.1427377897414
50,39.4751276630738,38.26138192229821,40.688873403849385
55,43.35629148106208,42.183247601299655,44.529335360824504
60,46.38411406386953,45.14192357694889,47.626304550790174
65,49.92929523110239,48.6263491449557,51.23224131724908
70,52.84673991587889,51.69433036543241,53.99914946632538
75,54.924743239142515,53.81570303849136,56.03378343979367
80,58.29350090446303,56.66116173146415,59.92584007746191
85,60.33507889948199,59.42435404941521,61.24580374954878
90,62.229011755148186,60.8615413220858,63.59648218821057
95,62.99991140048099,61.74141653364676,64.25840626731521
100,67.9769576323333,66.7561809837886,69.197734280878


==> data/cic_prr_very_low_CIC.csv <==
txrate,mean,ci_low,ci_high
10,5.5012931320462775,5.083380816924333,5.919205447168222
20,10.955938907464821,10.08842919767848,11.823448617251163
30,15.094448132279402,14.353771841315348,15.835124423243455
40,18.93672234141938,18.089829935929714,19.783614746909045
50,21.433643727376708,20.736551838198192,22.130735616555224
60,23.209156828766723,22.49559548483453,23.922718172698914
70,24.550628224957446,23.85030214488249,25.2509543050324
80,26.814448082552513,26.151419100120012,27.477477064985013
90,27.4895973214679,26.806198438515494,28.172996204420308
100,28.517274982556568,27.836858906881535,29.1976910582316


==> data/cic_prr_very_low_CoRa.csv <==
txrate,mean,ci_low,ci_high
10,6.930767555202707,6.346301797700731,7.515233312704684
20,14.075544739663263,12.779461022695612,15.371628456630914
30,21.633811464750842,20.646313707820177,22.621309221681507
40,27.819248456416265,26.851534029467068,28.78696288336546
50,31.40170324716751,30.318956417581425,32.484450076753596
60,36.05506229823396,35.09153351004889,37.018591086419036
70,39.006970282094336,38.08035455992922,39.93358600425945
80,42.68300524096229,41.74425494832504,43.62175553359953
90,43.79859611922502,43.08315702710143,44.514035211348606
100,45.85294193244999,45.10033492357541,46.605548941324564


==> data/cic_prr_very_low_OpenLoRa.csv <==
txrate,mean,ci_low,ci_high
10,5.739633338517774,5.342594476858881,6.136672200176667
20,9.1929636401329,8.58005083022087,9.80587645004493
30,11.752292259121853,11.445798566621415,12.058785951622292
40,12.042942383496582,11.64733603584249,12.438548731150673
50,13.10749751020345,12.567745002151762,13.647250018255138
60,13.97917431965505,13.367051983122069,14.59129665618803
70,13.000893839295427,12.560679549475413,13.441108129115442
80,13.551580746198834,13.089930387046198,14.013231105351469
90,13.831374466612859,13.401342534989828,14.26140639823589
100,14.25165672327574,13.818230973087076,14.685082473464405


==> data/cic_prr_very_low_Pyramid.csv <==
txrate,mean,ci_low,ci_high
10,0.2826848570979991,0.08799027416453181,0.47737944003146643
20,0.27290392485551446,0.1250715891571932,0.42073626055383573
30,0.3426324273796459,0.2046843482181927,0.4805805065410991
40,0.5614252617247734,0.395497317879684,0.7273532055698627
50,0.5528134355024762,0.41706185542183527,0.6885650155831171
60,1.058377791643276,0.8466780046223236,1.2700775786642284
70,0.6609828735005164,0.5031755432381195,0.8187902037629133
80,0.970966512320712,0.7694029707547441,1.1725300538866799
90,0.784646185864349,0.602051630852868,0.96724074087583
100,1.0507451997430712,0.843517821133871,1.2579725783522715


==> data/cic_prr_very_low_TnB.csv <==
txrate,mean,ci_low,ci_high
10,6.093877848012581,5.430307263463128,6.757448432562034
20,13.634057307067332,12.498908191060876,14.769206423073788
30,20.034860136979162,19.067343417103068,21.002376856855257
40,26.187706622578254,25.20415234510956,27.17126090004695
50,29.036014981868025,28.143661453842828,29.92836850989322
60,33.70032298987816,32.769709574711825,34.630936405044494
70,35.563752432908224,34.8327543852887,36.294750480527746
80,39.28235858852073,38.323836297199406,40.24088087984205
90,40.352627329174915,39.59445216709138,41.11080249125845
100,41.75631825322634,40.999004028604915,42.513632477847764


==> data/collisions.analytical.12.csv <==
sinr,1,2,3,4,5,6,7
-60,0.9997104043355886,0.9997779537209994,0.9997251508724473,0.9973706362196021,0.9517648465744488,0.8024729846460963,0.6157777730226537
-59,0.9997449116066658,0.999776407341198,0.9996953974042121,0.9932204589552569,0.8873973106733695,0.6422827251239531,0.4203583069734318
-58,0.9997308541004823,0.999783334009763,0.9996484758442669,0.9809769520715772,0.7763861652361401,0.46580555587434913,0.2643508699372308
-57,0.9997294207377451,0.9997889938411919,0.999541396998338,0.9487694129858302,0.6173853533808766,0.3002164687184584,0.15156306778124173
-56,0.9997143540248484,0.9997777400935945,0.9992319536369729,0.8814660391660316,0.44881085490785066,0.1831872711575564,0.08740076998502955
-55,0.9997268644205259,0.9997737194293962,0.9981542093090702,0.7680343342356267,0.29833742976583766,0.10634542887855991,0.049680789535733516
-54,0.9996856354548106,0.9997689132192182,0.9940741279426406,0.6257167212793517,0.19192515775486452,0.06287037711688159,0.02965030283109671
-53,0.9997290551842741,0.9997716434467142,0.9811842281356529,0.4678978968157508,0.1143229570693729,0.034831189322200085,0.016530298357104956
-52,0.9997155490164122,0.9997604450116969,0.9487338492027317,0.3334686260742177,0.06915371457284913,0.02085462389342807,0.010466241374216811
-51,0.9997198133497628,0.9997603209157152,0.8860805413460455,0.2270844340921534,0.04115761615566227,0.012486821035597617,0.006639048451074547
-50,0.9997076385604072,0.9997436087742755,0.7912660665202458,0.15047633998694,0.024302102732200792,0.0073357381002026045,0.0040388991739416236
-49,0.9997371543156144,0.9997359254281825,0.672591543325396,0.09707207028887321,0.014211256778729364,0.004361790160268719,0.002504393005456129
-48,0.9997323718164902,0.9996916969566739,0.5477417397026092,0.06265914621817237,0.008766691661610704,0.0028667476198275255,0.001680699606833369
-47,0.9997269149417266,0.9995703900188938,0.4277980682041319,0.039436939220634626,0.005111930252044261,0.0016746048469932218,0.001018895089479277
-46,0.9997162998563207,0.9990163882249412,0.32339556905514466,0.024576016297268244,0.0030217072349713048,0.0011111493471798184,0.000770302744046103
-45,0.9997276460478266,0.9969138683207381,0.2387575763309736,0.015349761709039345,0.0018528340493028095,0.0007167530741413186,0.0005113111578699536
-44,0.9997091686355832,0.9909134530526725,0.17448438117841358,0.009675600655400407,0.0011730132785920944,0.0005245680305335787,0.0004230335625725612
-43,0.9997226370610932,0.9774147614633516,0.1266189447817384,0.006095538602703621,0.0006987048869112611,0.000314789660367909,0.00025892896097634566
-42,0.9997348244005162,0.952013778759479,0.09108434106107333,0.003916256712879429,0.0005086271124901121,0.0002955082011100174,0.0002718947442420516
-41,0.9997529687667269,0.9122112711625945,0.06567986084822164,0.0025947472760938783,0.00044343474993979726,0.00031851856014575297,0.0003012557834205509
-40,0.9997203797456872,0.8560203639204967,0.04649374282522256,0.0016315385249576764,0.00028921713583640596,0.00022707426558166155,0.00022478311751161772
-39,0.9997216815986446,0.7849259499046353,0.03282476459312289,0.001040881229051993,0.00023717482748741858,0.00021491796464645496,0.00022704673566653621
-38,0.9996937955252719,0.7052267133801663,0.023171102378083952,0.0006508447805841922,0.00015769299856827068,0.00016396884969149816,0.00018423147011459307
-37,0.9997127725521137,0.61894211914846,0.016180939640247582,0.00046371805085465567,0.0001835955592165428,0.00019043128248830143,0.00020293033147256168
-36,0.9997340521424386,0.5313265259371669,0.011291092506034883,0.00033313323982142595,0.00015072205021293694,0.000166980972140518,0.000187474095606599
-35,0.9996753541151562,0.4516828386339218,0.007926417588532852,0.0002247968308097814,0.00013272348463300165,0.00015679672048529714,0.0001777469639353546
-34,0.9997048410787398,0.37481502769205133,0.005480145405489689,0.00018341205555838513,0.00014030223963790167,0.00016186618710056777,0.0001814380845754915
-33,0.9996977955927075,0.3110543292554975,0.003847111241587431,0.00013931406931633195,0.00013069532369014425,0.00015816268108714837,0.00017914628875348448
-32,0.9996942774578231,0.25503969874276533,0.0027004093128719653,0.00012056851899255872,0.00012992061314764936,0.00015774624768793988,0.0001783726911603889
-31,0.9997084509994189,0.20907432061937137,0.0019263455464697543,0.00011254510250202632,0.000131593942881425,0.00015983991352808147,0.00018065878130446578
-30,0.9997275154890299,0.17057498709789742,0.001379997616097195,0.00010638736803736393,0.0001328558343077768,0.0001614493039903131,0.00018223407452711005
-29,0.9996966031940209,0.13845361925696942,0.00098890408930552,0.00009941662200929624,0.00013044718841670466,0.00015856482607690126,0.0001787414831531109
-28,0.9996905580004848,0.11158716732021878,0.0007122030021744497,0.00009701043612098115,0.0001303497104315765,0.00015841502454982948,0.00017854202387657114
-27,0.999699111977546,0.08923616932591472,0.0005106794367144563,0.00009556789387688003,0.00013046770728730728,0.00015829066617056853,0.00017806995258373703
-26,0.9996805781149462,0.07227263004159779,0.00037604759999188,0.00009371326410467784,0.0001294294631964954,0.00015700399532669884,0.00017657802415527168
-25,0.9997279128603234,0.05743521873050572,0.00027895888916418254,0.00009847533264228936,0.00013662652678858578,0.00016531621831306076,0.00018543851416563673
-24,0.9996832485795822,0.04506137212677275,0.00020569622207566862,0.00009533233889891246,0.000132942610641118,0.00016110891425358265,0.00018099765122170375
-23,0.9996319577289231,0.0360875752250861,0.0001577850691235616,0.00009210517032787191,0.00012858316164199302,0.00015572121793272498,0.00017486633256080797
-22,0.9996309095566712,0.02713690266028035,0.00011935515075123249,0.00009387843926533801,0.0001311718899241754,0.00015872613547851522,0.00017809787468292537
-21,0.9995673620181345,0.022066936047813512,0.00009886026333782993,0.00009282851473024767,0.00012986885106569535,0.00015724870251998535,0.00017656069023430643
-20,0.9993785713055402,0.01712643877533504,0.00008211668312585463,0.00009293295163503856,0.00012990494303855016,0.000157059364016221,0.00017607703722355428
-19,0.9988559626849259,0.012446844675755853,0.00007085242253701551,0.00009802022472893412,0.0001369539849611634,0.00016534660507494525,0.0001850544362997919
-18,0.9980587551643457,0.010281818034419854,0.0000636325191957221,0.0000947825217354481,0.00013248198932880317,0.00016004317187379158,0.0001792526947849149
-17,0.9961756012771483,0.007935303452229037,0.00005847927469460057,0.00009489162167053422,0.00013246553463985844,0.00015987069435552392,0.00017893575474203782
-16,0.9907163229631568,0.00555261970903409,0.000055585485119302724,0.00009841375228036853,0.0001373416526427862,0.00016561549640070616,0.00018515784764294718
-15,0.9835484270653209,0.004191380801644606,0.00005325041892401128,0.00009843097975015258,0.00013738547191510797,0.0001656629686325184,0.0001851902878095002
-14,0.9742766512680882,0.0033267674029375804,0.00004941091904353545,0.00009320422164627029,0.00013017388710145905,0.00015714068301542206,0.00017589924415983837
-13,0.9665871600582338,0.002847216831508126,0.0000503984830179105,0.00009643801079450842,0.00013457992042320566,0.00016229964957947818,0.00018148152132502204
-12,0.9537835506890966,0.0023344064934582853,0.000048979334615673054,0.0000948335437218617,0.00013240925267121728,0.00015979793441023293,0.00017883696809339877
-11,0.924562420513267,0.0016570493371294015,0.00004942034835553333,0.000096969333058472,0.00013509817691725878,0.00016266935255981885,0.00018163094672485336
-10,0.8357292076003299,0.0008230756400411376,0.000047347819449705675,0.0000941946159713769,0.00013134080726462383,0.00015833359452288587,0.00017703770747157233
-9,0.7514344661854027,0.00047802107031169605,0.00004949282868949023,0.00009883683153288914,0.00013760274345042678,0.00016557253615523404,0.00018474964565329266
-8,0.6978145837915406,0.00035235376490461157,0.0000485199505794176,0.0000971882240411448,0.0001355338557903485,0.00016333093337772553,0.00018250595121016566
-7,0.6456671053795886,0.0002637477136782085,0.000048841709981095605,0.00009780344202214852,0.00013627381962577623,0.00016409911315251602,0.00018323507084816448
-6,0.6062977048834655,0.00021293998674287717,0.00004925226861574039,0.00009866949900927402,0.0001374521174108967,0.00016546299190967062,0.00018468575410057753
-5,0.523361197931264,0.00013445069280004773,0.00004949469809967244,0.00009919009094161435,0.00013813705252330166,0.00016623469836818394,0.0001854917825825364
-4,0.4328118206378113,0.00007895526979362355,0.00004845753357007876,0.00009705971153728399,0.0001351474284448928,0.0001626584296257061,0.00018155113188722538
-3,0.3479569259948848,0.00004496306074341927,0.00004835760952348611,0.00009696945974779769,0.00013511242478636554,0.00016269023521775505,0.0001816457462098242
-2,0.2367528967517366,0.00001795353601308225,0.00004871276172790928,0.00009751046871186997,0.0001356657137864259,0.00016314731543598526,0.00018194448524666562
-1,0.09155160381699223,2.278437863156846e-6,0.00004853443450691941,0.00009713704681768576,0.00013517172906396535,0.0001626242390767585,0.00018146688199549565
0,0.00014066965739822912,0.000010003612892606206,0.000058610091331123826,0.00010746142376039103,0.00014578172654355903,0.00017348452648702217,0.00019251924940910659
1,0.000058307778097344,0.00005614679094401165,0.00010500986994765871,0.00015405774887566892,0.00019245985895277595,0.00022015814666420663,0.00023913751727266952
2,0.00010200000005167187,0.00010200000005722298,0.00015124325344051393,0.00020052942735893087,0.0002389903634345547,0.0002666238681355848,0.00028546463640266584


==> data/collisions.analytical.7.csv <==
sinr,1,2,3,4,5,6,7
-60,0.9922365079418384,0.9923272579770843,0.9922442007034094,0.9922321615747438,0.9922363004299739,0.9922278089285718,0.9922070353728439
-59,0.9922232006043197,0.9923047391203508,0.9923185082856748,0.9923596722303059,0.9923721573894255,0.9923346549141779,0.9922797566120164
-58,0.9922246167723584,0.9922704511322076,0.9922637614688876,0.9922644887073262,0.9922552477651344,0.9922138180613984,0.9921496604330923
-57,0.9921625312055754,0.9923618695284785,0.9922718177209606,0.9922442002308203,0.9922312343068832,0.9921805382847972,0.99210850775237
-56,0.9923480909290717,0.9923717850702818,0.9923663681717244,0.992353032865558,0.9923241916428526,0.9922401547994175,0.9921290387484867
-55,0.9922623289436354,0.9923818624143237,0.9923190624131508,0.9922484516212225,0.9921318506699563,0.9919598678716364,0.9917799168781275
-54,0.9922194778593851,0.9924129912511505,0.992316250487833,0.9922045894391247,0.9920311543391758,0.991795590334338,0.9915494253474747
-53,0.9922317591592507,0.9924192164873082,0.9923074355868681,0.9921269314278326,0.9918969348002913,0.9915721898235492,0.9912362698415664
-52,0.992166153737767,0.9922899252906302,0.9921763264956335,0.9919989336022506,0.9917009745479936,0.9912838087828254,0.9908696298736177
-51,0.9921478818284513,0.9922524169688485,0.9921933839311431,0.991935614707191,0.9915392842487004,0.9910124624827157,0.9904909382210743
-50,0.9921813752444166,0.9923050215835492,0.9920993780141599,0.9917018084127518,0.991140623458207,0.9904094602756408,0.9897183965047796
-49,0.9921271988435322,0.9922695098322329,0.9920667716407429,0.9916165439092336,0.9908996823780405,0.9899740691869707,0.9891207457381659
-48,0.9921045252224848,0.9921256062737764,0.9918836786257331,0.9912421167523344,0.9902137940466947,0.988931350519115,0.9877914807749554
-47,0.9922784947697187,0.9921541527965498,0.9917503365640261,0.990880692897952,0.9894700954537667,0.9877603073253237,0.9862897335672702
-46,0.9921662607505164,0.9921428565237299,0.9916634640446936,0.9904766476648927,0.9885267844683393,0.9862938108920123,0.9844645339894889
-45,0.9922129396641823,0.9922337812071027,0.9916001862949018,0.9900724909310994,0.9875221176094002,0.9846236844781677,0.9822383674776259
-44,0.9921198112069398,0.9921517533133052,0.9912900423772235,0.9891016731180643,0.9855378596188143,0.9816679864126232,0.978500896932897
-43,0.9919766138929278,0.9920629040923986,0.9908781627020229,0.9878266294261926,0.9827847061932473,0.9774129853859183,0.9729289424600819
-42,0.9920639049863288,0.9920688476161805,0.990561038722569,0.9862692288216193,0.9793011563861506,0.9719776026550977,0.9654875083293185
-41,0.9919311350894486,0.991842503978151,0.9898053770393509,0.9835408279731553,0.9735428653014602,0.9629081488856045,0.9525772892374178
-40,0.9921151616765322,0.9918245221612004,0.98899464565485,0.9801246029503762,0.9659407244722288,0.949658261242327,0.9319005106494557
-39,0.9921316267561344,0.9917078700543772,0.9876160972256097,0.974133914650457,0.9522783529650399,0.9253396435498128,0.8957178035120369
-38,0.9921170033446136,0.9915032015410167,0.9856315937099844,0.9653430165527784,0.9311622758442345,0.8879892423512673,0.8438448377888113
-37,0.9919071298490542,0.9911907323370505,0.9824271108367039,0.950664216086297,0.8956513590755224,0.8306260517212329,0.7707449403392699
-36,0.9919639523180961,0.990918017932803,0.9773742341615428,0.926421595876324,0.8414423347950986,0.7520539924836291,0.6757788071505222
-35,0.9918430100183945,0.9904989685848433,0.9685597830155135,0.886395120167299,0.7630942137941851,0.6461231925135424,0.5503470080351408
-34,0.9919611391802606,0.9898935425071881,0.9536982040016959,0.8266214233506861,0.6611500201900755,0.5183336445256308,0.40961168808356596
-33,0.9919720849156821,0.9888266184069942,0.9284148161679637,0.7425359094766472,0.5353751412150014,0.3789884737711079,0.27650086675591423
-32,0.9915843055202895,0.9868518089123774,0.8872039605181775,0.6327456082259775,0.39956691454756743,0.2540110069044904,0.17343739360840638
-31,0.9916262880625976,0.9837124743917066,0.824470766502416,0.5059493859222288,0.2775792977419699,0.16122686810477427,0.10559389497470884
-30,0.9916818210225682,0.9779848826589252,0.7415498589040479,0.3846146173313456,0.18583395356977062,0.1013157727625883,0.06541984409963841
-29,0.991439071438661,0.9672823410768852,0.6392223848417133,0.276119228029167,0.11776450437950658,0.060330102627039306,0.03809359974966586
-28,0.9913087543510953,0.9493961824983627,0.5295927753641718,0.19148878204189335,0.07382787672136548,0.036863965167089785,0.0237173489440472
-27,0.9913725635717096,0.9205312750306374,0.4224981331862091,0.12932579922340082,0.045886897548005456,0.02250640133005921,0.014583498642343984
-26,0.9911503358457722,0.8777050217858969,0.32505043396045064,0.08442973639169948,0.02741668285997645,0.013196034246709787,0.008730821643291753
-25,0.9909204598187735,0.8208061770035995,0.24416918202383542,0.0547480754921813,0.016636694106810013,0.007937091971876975,0.0052605649765342655
-24,0.9909107694596059,0.7517856535560857,0.17947743768774116,0.03483259824086504,0.009963767623683562,0.004835955312738394,0.003312599337121802
-23,0.9907684586960886,0.6742475097809077,0.1302202792270254,0.022232569181593775,0.006045405601378562,0.002912071737409594,0.001988456138838912
-22,0.9901699002689959,0.5914797218753238,0.09309621060648365,0.013896625987295907,0.0035220844365649873,0.0017259434081672298,0.0012618752883961637
-21,0.9901875605939244,0.5094169788126082,0.0654156558976936,0.00830586358494112,0.0018707991787340061,0.0009409483126511242,0.0007561094817961633
-20,0.9891260653258012,0.4311203050277046,0.04604385356280272,0.005113800024879378,0.0011170727613493137,0.0006213991610775071,0.000533836050433667
-19,0.988456314220328,0.3560030542765815,0.03151230004156247,0.0031243126653583975,0.0007499334078332476,0.0005033669447140898,0.00047458416212065035
-18,0.9872911695757115,0.2959871230965623,0.021845859335283158,0.001884441910242729,0.0005044553683896114,0.00041464108887367956,0.00042820263354481636
-17,0.9848925624942341,0.24365767680331274,0.01528307606225443,0.0011561322135289487,0.00033967916741972637,0.00031047770339476255,0.00033110289218629685
-16,0.9809149507823054,0.19000069927092977,0.010059845489966524,0.0007133667819363421,0.00028727678908813115,0.0003065995466109417,0.00033930950894567324
-15,0.9750635604056123,0.1486677117015036,0.006577004938277176,0.0004584889706910067,0.00024387753027954595,0.0002778218704689861,0.00031189911980566976
-14,0.9676262936129824,0.12117286849058029,0.004641776569404676,0.0003357461071787915,0.00022487360468947948,0.00026424309196704243,0.0002995718489343657
-13,0.9575384342791269,0.09911296826539373,0.0033104168541154833,0.00025455224339299143,0.00021468967355975366,0.0002595901204990314,0.0002948631131074464
-12,0.942636426152434,0.07943887244512782,0.0023442146716536882,0.00021001493139238825,0.0002103553596864982,0.0002564737548728102,0.00029086618342655246
-11,0.9169347289597101,0.05977483730027755,0.0015407186513920479,0.00018138431570624558,0.0002096304316837605,0.000256483738039992,0.00029043931768013564
-10,0.8593615211644039,0.03740399998195787,0.0008270573594729713,0.00015984815272862551,0.00020669893365110603,0.00025275091885790246,0.00028535118617034616
-9,0.8061967192641066,0.024180086344119278,0.0004433106080090621,0.0001501238676300254,0.0002062347049091029,0.0002522036121258564,0.000284603957337648
-8,0.7622769802675269,0.018156914068036434,0.00030439013281235994,0.00014700211222640203,0.00020546560514989043,0.000250729114917303,0.00028228684238040813
-7,0.7104847938904375,0.01341786490857444,0.00021525728679372413,0.00014509109944027543,0.00020464067890091364,0.00024936870054492744,0.0002803276059764048
-6,0.647501121714144,0.009496457439000738,0.00015562274710645418,0.0001439445965144559,0.00020377175289065796,0.00024787307438467465,0.00027817912254834987
-5,0.573086572829538,0.00634449029922568,0.00011577271747675866,0.0001423722452584819,0.0002015949587587107,0.00024464602840534866,0.00027398850103188543
-4,0.4882224299385719,0.0039707400906344725,0.00009142479188095631,0.00014096792265039237,0.00019974597525806992,0.00024231762740900553,0.0002713360217380112
-3,0.3848828104675034,0.00212848022292933,0.00007778802730484813,0.00014208095992673808,0.00020122710704062463,0.00024379648783900976,0.0002726620947682834
-2,0.26714085488096584,0.0008966432313953776,0.00007142684874594796,0.00014277404003215644,0.00020204287083480654,0.0002445347540934728,0.00027322450108202556
-1,0.139128812530407,0.00022951437721319135,0.00006868642016943927,0.00014170116282263834,0.00020034904821941701,0.0002421992790493377,0.0002702375579012317
0,0.012877899536958282,9.023895573445628e-6,0.000068719232730996,0.00014227140610323374,0.00020088871079626536,0.00024266391310368007,0.00027067662478064136
1,0.00013823536604840037,9.749484042309575e-8,0.0000679553876166139,0.00014055096529708155,0.0001984632299606437,0.00023989147495606655,0.0002678226747839796
2,8.337774914934926e-14,8.426592756904938e-14,0.00006828231742794788,0.00014122988315212748,0.0001991712135763768,0.0002402588535805883,0.00026759419254029915


==> data/collisions.mc.12.csv <==
sinr,1,2,3,4,5,6,7
-60,0.99976,0.99828,0.7212000000000001,0.54792,0.40752,0.31964000000000004,0.2558
-59,0.99972,0.9981,0.6689,0.47378,0.33002,0.24407999999999996,0.18935999999999997
-58,0.99974,0.99744,0.61746,0.41228,0.26232,0.18411999999999995,0.13554
-57,0.99982,0.99742,0.55784,0.34746,0.20694,0.13759999999999994,0.09840000000000004
-56,0.99972,0.99692,0.50408,0.29800000000000004,0.15959999999999996,0.10099999999999998,0.06730000000000003
-55,0.99968,0.9965,0.4504,0.24883999999999995,0.12331999999999999,0.07330000000000003,0.048679999999999946
-54,0.9998,0.99628,0.40384,0.21404,0.09719999999999995,0.05349999999999999,0.03315999999999997
-53,0.9998,0.996,0.36268,0.18078000000000005,0.07477999999999996,0.0393,0.0232
-52,0.9998,0.9953,0.32232000000000005,0.15410000000000001,0.05720000000000003,0.029299999999999993,0.016759999999999997
-51,0.99978,0.99438,0.28891999999999995,0.13019999999999998,0.044520000000000004,0.02061999999999997,0.0121
-50,0.99982,0.99424,0.25686,0.10987999999999998,0.032420000000000004,0.016859999999999986,0.008480000000000043
-49,0.9998,0.99392,0.22718000000000005,0.09682000000000002,0.024540000000000006,0.011360000000000037,0.005900000000000016
-48,0.99972,0.99298,0.20277999999999996,0.08131999999999995,0.019199999999999995,0.00871999999999995,0.0038399999999999546
-47,0.99986,0.99168,0.17859999999999998,0.06957999999999998,0.014639999999999986,0.005380000000000051,0.0029200000000000337
-46,0.99982,0.99024,0.15781999999999996,0.05940000000000001,0.010820000000000052,0.0047800000000000065,0.0023400000000000087
-45,0.99972,0.98862,0.13948000000000005,0.05235999999999996,0.008859999999999979,0.0033600000000000296,0.0014199999999999768
-44,0.99974,0.98708,0.12244,0.04469999999999996,0.006099999999999994,0.0025800000000000267,0.0008799999999999919
-43,0.99978,0.98698,0.10872000000000004,0.037819999999999965,0.005279999999999951,0.0015600000000000058,0.0006199999999999539
-42,0.99982,0.98428,0.0947,0.03302000000000005,0.0040200000000000236,0.0012400000000000189,0.0006199999999999539
-41,0.99978,0.98364,0.0826,0.02758000000000005,0.0030200000000000227,0.0007200000000000539,0.00041999999999997595
-40,0.99978,0.98066,0.07342000000000004,0.024819999999999953,0.0020599999999999508,0.0006399999999999739,0.00017999999999995797
-39,0.99984,0.97888,0.06508000000000003,0.02093999999999996,0.0017800000000000038,0.0005600000000000049,0.000140000000000029
-38,0.9997,0.97606,0.05506,0.017299999999999982,0.0010599999999999499,0.00043999999999999595,0.00007999999999996898
-37,0.9998,0.9727,0.051000000000000045,0.016079999999999983,0.0008599999999999719,0.00027999999999994696,0.000140000000000029
-36,0.99978,0.96844,0.043399999999999994,0.013360000000000039,0.0005399999999999849,0.00017999999999995797,0.000040000000000040004
-35,0.9998,0.96576,0.03808,0.011220000000000008,0.00046000000000001595,0.000260000000000038,0.00009999999999998899
-34,0.99982,0.96108,0.033440000000000025,0.011140000000000039,0.00043999999999999595,0.00005999999999994898,0.000040000000000040004
-33,0.99968,0.95696,0.030279999999999974,0.009260000000000046,0.00036000000000002697,0.00012000000000000899,0.000020000000000020002
-32,0.9996,0.95192,0.025519999999999987,0.008079999999999976,0.00024000000000001798,0.00005999999999994898,0.00009999999999998899
-31,0.99976,0.94452,0.022639999999999993,0.006759999999999988,0.00017999999999995797,0.00005999999999994898,0.0
-30,0.99968,0.9392199999999999,0.020240000000000036,0.005560000000000009,0.00012000000000000899,0.0,0.000020000000000020002
-29,0.99974,0.93004,0.016660000000000008,0.0046599999999999975,0.00012000000000000899,0.0,0.0
-28,0.99968,0.92208,0.015979999999999994,0.0046000000000000485,0.00009999999999998899,0.00009999999999998899,0.0
-27,0.99974,0.9122399999999999,0.012599999999999945,0.0034600000000000186,0.00012000000000000899,0.000040000000000040004,0.0
-26,0.99964,0.9002,0.011140000000000039,0.0027399999999999647,0.000040000000000040004,0.000020000000000020002,0.0
-25,0.99982,0.88924,0.008700000000000041,0.0030000000000000027,0.00005999999999994898,0.000020000000000020002,0.0
-24,0.99974,0.8734999999999999,0.00880000000000003,0.0022999999999999687,0.0,0.0,0.0
-23,0.99968,0.85814,0.007519999999999971,0.0021799999999999597,0.000020000000000020002,0.000020000000000020002,0.0
-22,0.99988,0.84584,0.006739999999999968,0.0015600000000000058,0.0,0.0,0.0
-21,0.99976,0.82678,0.005939999999999945,0.0013600000000000279,0.000020000000000020002,0.0,0.0
-20,0.9997,0.80472,0.0047599999999999865,0.0012799999999999478,0.000020000000000020002,0.0,0.0
-19,0.99968,0.77826,0.0037000000000000366,0.0013199999999999878,0.0,0.0,0.0
-18,0.99984,0.75202,0.0033199999999999896,0.0008799999999999919,0.000020000000000020002,0.0,0.000020000000000020002
-17,0.99978,0.72024,0.0030599999999999516,0.0009200000000000319,0.0,0.0,0.0
-16,0.9997,0.6856,0.0030799999999999716,0.0006599999999999939,0.0,0.0,0.0
-15,0.99976,0.6441399999999999,0.0019000000000000128,0.00046000000000001595,0.0,0.0,0.0
-14,0.99962,0.60048,0.0018399999999999528,0.00043999999999999595,0.0,0.0,0.0
-13,0.9997,0.5493,0.0014399999999999968,0.0005199999999999649,0.0,0.0,0.0
-12,0.99978,0.49426000000000003,0.0014199999999999768,0.00021999999999999797,0.0,0.0,0.0
-11,0.99964,0.4323,0.0010799999999999699,0.00031999999999998696,0.0,0.0,0.0
-10,0.99942,0.36,0.0007800000000000029,0.00019999999999997797,0.0,0.0,0.0
-9,0.99952,0.27659999999999996,0.00034000000000000696,0.000140000000000029,0.0,0.0,0.0
-8,0.99948,0.18698000000000004,0.000140000000000029,0.00005999999999994898,0.0,0.0,0.0
-7,0.99946,0.08009999999999995,0.00005999999999994898,0.0,0.0,0.0,0.0
-6,0.9543200000000001,0.0009400000000000519,0.0,0.0,0.0,0.0,0.0
-5,0.80994,0.00043999999999999595,0.0,0.0,0.0,0.0,0.0
-4,0.62808,0.00027999999999994696,0.0,0.0,0.0,0.0,0.0
-3,0.41124000000000005,0.000140000000000029,0.0,0.0,0.0,0.0,0.0
-2,0.22618000000000005,0.00009999999999998899,0.0,0.0,0.0,0.0,0.0
-1,0.08277999999999996,0.0,0.0,0.0,0.0,0.0,0.0
0,0.000160000000000049,0.0,0.0,0.0,0.0,0.0,0.0
1,0.00007999999999996898,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/collisions.mc.7.csv <==
sinr,1,2,3,4,5,6,7
-60,0.99178,0.99072,0.98988,0.9899,0.99046,0.98914,0.98934
-59,0.99234,0.9909,0.9906200000000001,0.99066,0.98956,0.98904,0.98976
-58,0.9915,0.99156,0.9895,0.99054,0.98974,0.98852,0.98902
-57,0.99246,0.9906,0.98966,0.98912,0.98928,0.98844,0.98906
-56,0.99272,0.99042,0.9903,0.9882,0.98794,0.98802,0.98762
-55,0.99276,0.98998,0.98932,0.988,0.98782,0.98626,0.9866
-54,0.99182,0.98978,0.98874,0.98786,0.98636,0.98692,0.9857
-53,0.99232,0.9893,0.98876,0.9869,0.98512,0.98568,0.98442
-52,0.99244,0.98992,0.98734,0.98638,0.98544,0.98382,0.9825
-51,0.99254,0.98942,0.98734,0.9853,0.98342,0.9819,0.98282
-50,0.99176,0.9877,0.98594,0.9835,0.98304,0.98156,0.9797
-49,0.99182,0.98874,0.9851,0.98162,0.98076,0.97826,0.97822
-48,0.99208,0.98852,0.98338,0.98026,0.97882,0.97628,0.9746
-47,0.99172,0.98764,0.98306,0.97744,0.97558,0.9742999999999999,0.97188
-46,0.99144,0.9864,0.97892,0.97556,0.97224,0.9683,0.96728
-45,0.99244,0.9857,0.9769,0.97188,0.96686,0.96654,0.96454
-44,0.99274,0.98482,0.97358,0.96886,0.96158,0.95988,0.95658
-43,0.9923,0.98454,0.969,0.96344,0.95604,0.94974,0.94876
-42,0.99214,0.98362,0.96632,0.95578,0.94786,0.94254,0.93676
-41,0.99202,0.9818,0.9585,0.94686,0.93548,0.93094,0.92222
-40,0.9923,0.9812,0.95194,0.93588,0.92354,0.91164,0.90466
-39,0.99276,0.97924,0.94356,0.92222,0.903,0.89088,0.8795
-38,0.99144,0.97792,0.93308,0.90598,0.8772,0.85596,0.84172
-37,0.99212,0.97628,0.91674,0.87752,0.84676,0.8175399999999999,0.79892
-36,0.99248,0.97366,0.89634,0.8429,0.80036,0.7697,0.7380800000000001
-35,0.99222,0.97188,0.86744,0.80148,0.7480800000000001,0.70198,0.6616
-34,0.99194,0.96904,0.83716,0.7553799999999999,0.67686,0.6199399999999999,0.57256
-33,0.99196,0.96552,0.79844,0.68876,0.5946,0.5260400000000001,0.47084000000000004
-32,0.99188,0.9611,0.75346,0.61636,0.50446,0.4275,0.37505999999999995
-31,0.99264,0.95776,0.69594,0.5409999999999999,0.41732,0.3386,0.28206
-30,0.99234,0.9509,0.6430199999999999,0.46518000000000004,0.3366,0.25426000000000004,0.20828000000000002
-29,0.99188,0.94492,0.58194,0.39514000000000005,0.26612,0.19067999999999996,0.14815999999999996
-28,0.99252,0.93468,0.5280199999999999,0.33636,0.20509999999999995,0.14029999999999998,0.10521999999999998
-27,0.99214,0.92638,0.46528,0.27605999999999997,0.1531,0.10240000000000005,0.07576000000000005
-26,0.99254,0.91572,0.41142,0.22792,0.12112,0.07554000000000005,0.05032000000000003
-25,0.99208,0.9045799999999999,0.3588,0.18608000000000002,0.08899999999999997,0.05337999999999998,0.037819999999999965
-24,0.992,0.89428,0.31377999999999995,0.15295999999999998,0.06776000000000004,0.03878000000000004,0.02622000000000002
-23,0.99178,0.87908,0.26932,0.12575999999999998,0.05115999999999998,0.027639999999999998,0.018440000000000012
-22,0.99178,0.862,0.23207999999999995,0.10655999999999999,0.03620000000000001,0.02092000000000005,0.01314000000000004
-21,0.99176,0.84364,0.19976000000000005,0.08596000000000004,0.028100000000000014,0.014660000000000006,0.008839999999999959
-20,0.9919,0.8244,0.17186,0.06820000000000004,0.020360000000000045,0.009739999999999971,0.00656000000000001
-19,0.9914,0.79806,0.14532,0.057620000000000005,0.014059999999999961,0.007519999999999971,0.0039000000000000146
-18,0.99178,0.7754,0.12297999999999998,0.04703999999999997,0.01102000000000003,0.005619999999999958,0.0030599999999999516
-17,0.9919,0.7424,0.10418000000000005,0.03915999999999997,0.007839999999999958,0.0038200000000000456,0.0020999999999999908
-16,0.99168,0.71298,0.08796000000000004,0.033299999999999996,0.006020000000000025,0.0032400000000000206,0.0016399999999999748
-15,0.99076,0.67308,0.0746,0.026660000000000017,0.0049000000000000155,0.0021400000000000308,0.0009799999999999809
-14,0.99148,0.6287400000000001,0.06122000000000005,0.02300000000000002,0.0037199999999999456,0.0015399999999999858,0.0005199999999999649
-13,0.99064,0.58026,0.05267999999999995,0.01856000000000002,0.0026399999999999757,0.0010999999999999899,0.0005399999999999849
-12,0.99014,0.5224599999999999,0.044540000000000024,0.015519999999999978,0.0020400000000000418,0.0007399999999999629,0.00029999999999996696
-11,0.98966,0.46721999999999997,0.03490000000000004,0.012419999999999987,0.0014999999999999458,0.0006000000000000449,0.000260000000000038
-10,0.98972,0.40054,0.026540000000000008,0.009059999999999957,0.0010200000000000209,0.00034000000000000696,0.00012000000000000899
-9,0.98814,0.3135,0.016780000000000017,0.006040000000000045,0.0005399999999999849,0.00029999999999996696,0.00007999999999996898
-8,0.9873,0.22648000000000001,0.010240000000000027,0.0034199999999999786,0.00041999999999997595,0.00027999999999994696,0.000260000000000038
-7,0.98232,0.12192000000000003,0.0041600000000000525,0.0017399999999999638,0.00029999999999996696,0.000160000000000049,0.000040000000000040004
-6,0.93612,0.03476000000000001,0.0014999999999999458,0.0006800000000000139,0.000160000000000049,0.00017999999999995797,0.00005999999999994898
-5,0.80266,0.017360000000000042,0.0012799999999999478,0.00046000000000001595,0.00009999999999998899,0.00012000000000000899,0.00007999999999996898
-4,0.6278,0.011480000000000046,0.0007399999999999629,0.00036000000000002697,0.000160000000000049,0.00007999999999996898,0.000020000000000020002
-3,0.42108,0.007419999999999982,0.00041999999999997595,0.000160000000000049,0.00012000000000000899,0.000020000000000020002,0.0
-2,0.23609999999999998,0.0030200000000000227,0.000260000000000038,0.00012000000000000899,0.000040000000000040004,0.000020000000000020002,0.0
-1,0.09109999999999996,0.0011999999999999789,0.00012000000000000899,0.00005999999999994898,0.0,0.0,0.000020000000000020002
0,0.0032600000000000406,0.00005999999999994898,0.0,0.0,0.0,0.000020000000000020002,0.0
1,0.0005800000000000249,0.000020000000000020002,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/cols_analysis.csv <==
pw,offset,prr
-40.0,-13.0,0.0
-39.0,-13.0,0.0
-38.0,-13.0,0.0625
-37.0,-13.0,0.043478260869565216
-36.0,-13.0,0.09090909090909091
-35.0,-13.0,0.1875
-34.0,-13.0,0.03125
-33.0,-13.0,0.16
-32.0,-13.0,0.42857142857142855
-31.0,-13.0,0.3225806451612903
-30.0,-13.0,0.48
-29.0,-13.0,0.41935483870967744
-28.0,-13.0,0.5833333333333334
-27.0,-13.0,0.5357142857142857
-26.0,-13.0,0.375
-25.0,-13.0,0.5588235294117647
-24.0,-13.0,0.6296296296296297
-23.0,-13.0,0.64
-22.0,-13.0,0.5
-21.0,-13.0,0.71875
-20.0,-13.0,0.8378378378378378
-19.0,-13.0,0.8148148148148148
-18.0,-13.0,0.8529411764705882
-17.0,-13.0,0.9615384615384616
-16.0,-13.0,1.0
-15.0,-13.0,0.9032258064516129
-14.0,-13.0,1.0
-13.0,-13.0,0.9666666666666667
-12.0,-13.0,1.0
-11.0,-13.0,1.0
-10.0,-13.0,1.0
-9.0,-13.0,1.0
-8.0,-13.0,1.0
-7.0,-13.0,1.0
-6.0,-13.0,1.0
-5.0,-13.0,1.0
-4.0,-13.0,1.0
-3.0,-13.0,1.0
-2.0,-13.0,1.0
-1.0,-13.0,1.0
-0.0,-13.0,1.0
1.0,-13.0,1.0
2.0,-13.0,1.0
3.0,-13.0,0.96
4.0,-13.0,1.0
5.0,-13.0,1.0
6.0,-13.0,1.0
7.0,-13.0,1.0
8.0,-13.0,1.0
9.0,-13.0,1.0
10.0,-13.0,1.0

-40.0,-12.75,0.0
-39.0,-12.75,0.0
-38.0,-12.75,0.043478260869565216
-37.0,-12.75,0.06896551724137931
-36.0,-12.75,0.0
-35.0,-12.75,0.03333333333333333
-34.0,-12.75,0.0
-33.0,-12.75,0.38095238095238093
-32.0,-12.75,0.5161290322580645
-31.0,-12.75,0.358974358974359
-30.0,-12.75,0.4444444444444444
-29.0,-12.75,0.5714285714285714
-28.0,-12.75,0.34375
-27.0,-12.75,0.48148148148148145
-26.0,-12.75,0.6
-25.0,-12.75,0.45161290322580644
-24.0,-12.75,0.5952380952380952
-23.0,-12.75,0.6666666666666666
-22.0,-12.75,0.7777777777777778
-21.0,-12.75,0.65625
-20.0,-12.75,0.7333333333333333
-19.0,-12.75,0.7777777777777778
-18.0,-12.75,0.9
-17.0,-12.75,0.9310344827586207
-16.0,-12.75,0.9642857142857143
-15.0,-12.75,0.9666666666666667
-14.0,-12.75,1.0
-13.0,-12.75,1.0
-12.0,-12.75,1.0
-11.0,-12.75,1.0
-10.0,-12.75,1.0
-9.0,-12.75,1.0
-8.0,-12.75,1.0
-7.0,-12.75,1.0
-6.0,-12.75,1.0
-5.0,-12.75,1.0
-4.0,-12.75,1.0
-3.0,-12.75,1.0
-2.0,-12.75,1.0
-1.0,-12.75,1.0
-0.0,-12.75,1.0
1.0,-12.75,1.0
2.0,-12.75,1.0
3.0,-12.75,1.0
4.0,-12.75,1.0
5.0,-12.75,1.0
6.0,-12.75,1.0
7.0,-12.75,1.0
8.0,-12.75,1.0
9.0,-12.75,1.0
10.0,-12.75,1.0

-40.0,-12.5,0.0
-39.0,-12.5,0.0
-38.0,-12.5,0.05714285714285714
-37.0,-12.5,0.07142857142857142
-36.0,-12.5,0.21428571428571427
-35.0,-12.5,0.06666666666666667
-34.0,-12.5,0.358974358974359
-33.0,-12.5,0.2894736842105263
-32.0,-12.5,0.08
-31.0,-12.5,0.5333333333333333
-30.0,-12.5,0.36666666666666664
-29.0,-12.5,0.4
-28.0,-12.5,0.38461538461538464
-27.0,-12.5,0.45161290322580644
-26.0,-12.5,0.5185185185185185
-25.0,-12.5,0.6428571428571429
-24.0,-12.5,0.5405405405405406
-23.0,-12.5,0.625
-22.0,-12.5,0.7142857142857143
-21.0,-12.5,0.6785714285714286
-20.0,-12.5,0.72
-19.0,-12.5,0.6666666666666666
-18.0,-12.5,0.7727272727272727
-17.0,-12.5,0.8
-16.0,-12.5,0.8378378378378378
-15.0,-12.5,0.9722222222222222
-14.0,-12.5,0.9736842105263158
-13.0,-12.5,1.0
-12.0,-12.5,1.0
-11.0,-12.5,1.0
-10.0,-12.5,1.0
-9.0,-12.5,1.0
-8.0,-12.5,1.0
-7.0,-12.5,1.0
-6.0,-12.5,1.0
-5.0,-12.5,1.0
-4.0,-12.5,1.0
-3.0,-12.5,1.0
-2.0,-12.5,1.0
-1.0,-12.5,1.0
-0.0,-12.5,1.0
1.0,-12.5,1.0
2.0,-12.5,1.0
3.0,-12.5,1.0
4.0,-12.5,1.0
5.0,-12.5,1.0
6.0,-12.5,1.0
7.0,-12.5,1.0
8.0,-12.5,1.0
9.0,-12.5,1.0
10.0,-12.5,1.0

-40.0,-12.25,0.0
-39.0,-12.25,0.0
-38.0,-12.25,0.125
-37.0,-12.25,0.15384615384615385
-36.0,-12.25,0.037037037037037035
-35.0,-12.25,0.11764705882352941
-34.0,-12.25,0.14285714285714285
-33.0,-12.25,0.3157894736842105
-32.0,-12.25,0.375
-31.0,-12.25,0.34375
-30.0,-12.25,0.28
-29.0,-12.25,0.5882352941176471
-28.0,-12.25,0.4375
-27.0,-12.25,0.53125
-26.0,-12.25,0.6875
-25.0,-12.25,0.625
-24.0,-12.25,0.6923076923076923
-23.0,-12.25,0.7741935483870968
-22.0,-12.25,0.6071428571428571
-21.0,-12.25,0.8571428571428571
-20.0,-12.25,0.8333333333333334
-19.0,-12.25,0.8387096774193549
-18.0,-12.25,0.88
-17.0,-12.25,0.9655172413793104
-16.0,-12.25,0.9487179487179487
-15.0,-12.25,0.96
-14.0,-12.25,1.0
-13.0,-12.25,1.0
-12.0,-12.25,1.0
-11.0,-12.25,1.0
-10.0,-12.25,1.0
-9.0,-12.25,1.0
-8.0,-12.25,1.0
-7.0,-12.25,1.0
-6.0,-12.25,1.0
-5.0,-12.25,1.0
-4.0,-12.25,1.0
-3.0,-12.25,1.0
-2.0,-12.25,1.0
-1.0,-12.25,1.0
-0.0,-12.25,1.0
1.0,-12.25,1.0
2.0,-12.25,1.0
3.0,-12.25,1.0
4.0,-12.25,1.0
5.0,-12.25,1.0
6.0,-12.25,1.0
7.0,-12.25,1.0
8.0,-12.25,1.0
9.0,-12.25,1.0
10.0,-12.25,1.0

-40.0,-12.0,0.0
-39.0,-12.0,0.0
-38.0,-12.0,0.05128205128205128
-37.0,-12.0,0.07407407407407407
-36.0,-12.0,0.14285714285714285
-35.0,-12.0,0.1
-34.0,-12.0,0.047619047619047616
-33.0,-12.0,0.2857142857142857
-32.0,-12.0,0.3111111111111111
-31.0,-12.0,0.34782608695652173
-30.0,-12.0,0.2692307692307692
-29.0,-12.0,0.34782608695652173
-28.0,-12.0,0.4411764705882353
-27.0,-12.0,0.5
-26.0,-12.0,0.5128205128205128
-25.0,-12.0,0.5
-24.0,-12.0,0.68
-23.0,-12.0,0.4146341463414634
-22.0,-12.0,0.5925925925925926
-21.0,-12.0,0.5185185185185185
-20.0,-12.0,0.8
-19.0,-12.0,0.8333333333333334
-18.0,-12.0,0.8666666666666667
-17.0,-12.0,0.896551724137931
-16.0,-12.0,0.875
-15.0,-12.0,0.9666666666666667
-14.0,-12.0,0.9411764705882353
-13.0,-12.0,0.9642857142857143
-12.0,-12.0,1.0
-11.0,-12.0,1.0
-10.0,-12.0,1.0
-9.0,-12.0,1.0
-8.0,-12.0,1.0
-7.0,-12.0,1.0
-6.0,-12.0,1.0
-5.0,-12.0,1.0
-4.0,-12.0,1.0
-3.0,-12.0,1.0
-2.0,-12.0,1.0
-1.0,-12.0,1.0
-0.0,-12.0,1.0
1.0,-12.0,1.0
2.0,-12.0,1.0
3.0,-12.0,1.0
4.0,-12.0,1.0
5.0,-12.0,1.0
6.0,-12.0,1.0
7.0,-12.0,1.0
8.0,-12.0,1.0
9.0,-12.0,1.0
10.0,-12.0,1.0

-40.0,-11.75,0.0
-39.0,-11.75,0.0
-38.0,-11.75,0.0
-37.0,-11.75,0.03225806451612903
-36.0,-11.75,0.04
-35.0,-11.75,0.13793103448275862
-34.0,-11.75,0.10714285714285714
-33.0,-11.75,0.15555555555555556
-32.0,-11.75,0.21212121212121213
-31.0,-11.75,0.19047619047619047
-30.0,-11.75,0.6538461538461539
-29.0,-11.75,0.45
-28.0,-11.75,0.2222222222222222
-27.0,-11.75,0.5333333333333333
-26.0,-11.75,0.5405405405405406
-25.0,-11.75,0.5
-24.0,-11.75,0.5666666666666667
-23.0,-11.75,0.55
-22.0,-11.75,0.6818181818181818
-21.0,-11.75,0.6071428571428571
-20.0,-11.75,0.6666666666666666
-19.0,-11.75,0.9444444444444444
-18.0,-11.75,0.8076923076923077
-17.0,-11.75,0.8125
-16.0,-11.75,0.8095238095238095
-15.0,-11.75,0.9655172413793104
-14.0,-11.75,0.9545454545454546
-13.0,-11.75,1.0
-12.0,-11.75,1.0
-11.0,-11.75,1.0
-10.0,-11.75,1.0
-9.0,-11.75,1.0
-8.0,-11.75,0.975609756097561
-7.0,-11.75,1.0
-6.0,-11.75,1.0
-5.0,-11.75,1.0
-4.0,-11.75,1.0
-3.0,-11.75,1.0
-2.0,-11.75,1.0
-1.0,-11.75,1.0
-0.0,-11.75,1.0
1.0,-11.75,1.0
2.0,-11.75,1.0
3.0,-11.75,1.0
4.0,-11.75,1.0
5.0,-11.75,1.0
6.0,-11.75,1.0
7.0,-11.75,1.0
8.0,-11.75,1.0
9.0,-11.75,1.0
10.0,-11.75,1.0

-40.0,-11.5,0.0
-39.0,-11.5,0.0
-38.0,-11.5,0.027777777777777776
-37.0,-11.5,0.06666666666666667
-36.0,-11.5,0.0967741935483871
-35.0,-11.5,0.1794871794871795
-34.0,-11.5,0.2222222222222222
-33.0,-11.5,0.16666666666666666
-32.0,-11.5,0.2857142857142857
-31.0,-11.5,0.3055555555555556
-30.0,-11.5,0.36666666666666664
-29.0,-11.5,0.4375
-28.0,-11.5,0.5789473684210527
-27.0,-11.5,0.5172413793103449
-26.0,-11.5,0.45454545454545453
-25.0,-11.5,0.6666666666666666
-24.0,-11.5,0.5
-23.0,-11.5,0.5555555555555556
-22.0,-11.5,0.71875
-21.0,-11.5,0.7692307692307693
-20.0,-11.5,0.8076923076923077
-19.0,-11.5,0.8333333333333334
-18.0,-11.5,0.71875
-17.0,-11.5,0.8823529411764706
-16.0,-11.5,0.9230769230769231
-15.0,-11.5,0.8888888888888888
-14.0,-11.5,0.972972972972973
-13.0,-11.5,0.9666666666666667
-12.0,-11.5,1.0
-11.0,-11.5,1.0
-10.0,-11.5,1.0
-9.0,-11.5,1.0
-8.0,-11.5,1.0
-7.0,-11.5,1.0
-6.0,-11.5,0.9629629629629629
-5.0,-11.5,1.0
-4.0,-11.5,1.0
-3.0,-11.5,1.0
-2.0,-11.5,1.0
-1.0,-11.5,1.0
-0.0,-11.5,1.0
1.0,-11.5,1.0
2.0,-11.5,1.0
3.0,-11.5,1.0
4.0,-11.5,1.0
5.0,-11.5,1.0
6.0,-11.5,1.0
7.0,-11.5,1.0
8.0,-11.5,1.0
9.0,-11.5,1.0
10.0,-11.5,1.0

-40.0,-11.25,0.0
-39.0,-11.25,0.0
-38.0,-11.25,0.0
-37.0,-11.25,0.07692307692307693
-36.0,-11.25,0.13333333333333333
-35.0,-11.25,0.14814814814814814
-34.0,-11.25,0.38235294117647056
-33.0,-11.25,0.42857142857142855
-32.0,-11.25,0.3939393939393939
-31.0,-11.25,0.4
-30.0,-11.25,0.5833333333333334
-29.0,-11.25,0.4722222222222222
-28.0,-11.25,0.5416666666666666
-27.0,-11.25,0.5882352941176471
-26.0,-11.25,0.6
-25.0,-11.25,0.5862068965517241
-24.0,-11.25,0.7
-23.0,-11.25,0.6818181818181818
-22.0,-11.25,0.6785714285714286
-21.0,-11.25,0.75
-20.0,-11.25,0.8695652173913043
-19.0,-11.25,0.8076923076923077
-18.0,-11.25,0.9666666666666667
-17.0,-11.25,0.9629629629629629
-16.0,-11.25,1.0
-15.0,-11.25,1.0
-14.0,-11.25,1.0
-13.0,-11.25,0.9714285714285714
-12.0,-11.25,0.9767441860465116
-11.0,-11.25,1.0
-10.0,-11.25,1.0
-9.0,-11.25,1.0
-8.0,-11.25,1.0
-7.0,-11.25,1.0
-6.0,-11.25,1.0
-5.0,-11.25,1.0
-4.0,-11.25,1.0
-3.0,-11.25,1.0
-2.0,-11.25,1.0
-1.0,-11.25,1.0
-0.0,-11.25,1.0
1.0,-11.25,1.0
2.0,-11.25,1.0
3.0,-11.25,1.0
4.0,-11.25,1.0
5.0,-11.25,1.0
6.0,-11.25,1.0
7.0,-11.25,1.0
8.0,-11.25,1.0
9.0,-11.25,1.0
10.0,-11.25,1.0

-40.0,-11.0,0.0
-39.0,-11.0,0.0
-38.0,-11.0,0.0
-37.0,-11.0,0.0
-36.0,-11.0,0.047619047619047616
-35.0,-11.0,0.13333333333333333
-34.0,-11.0,0.2692307692307692
-33.0,-11.0,0.44
-32.0,-11.0,0.32558139534883723
-31.0,-11.0,0.37142857142857144
-30.0,-11.0,0.4444444444444444
-29.0,-11.0,0.42857142857142855
-28.0,-11.0,0.6
-27.0,-11.0,0.48484848484848486
-26.0,-11.0,0.56
-25.0,-11.0,0.56
-24.0,-11.0,0.76
-23.0,-11.0,0.6428571428571429
-22.0,-11.0,0.6470588235294118
-21.0,-11.0,0.875
-20.0,-11.0,0.7647058823529411
-19.0,-11.0,0.8125
-18.0,-11.0,0.8
-17.0,-11.0,0.8333333333333334
-16.0,-11.0,0.96875
-15.0,-11.0,0.9310344827586207
-14.0,-11.0,1.0
-13.0,-11.0,1.0
-12.0,-11.0,1.0
-11.0,-11.0,1.0
-10.0,-11.0,1.0
-9.0,-11.0,1.0
-8.0,-11.0,1.0
-7.0,-11.0,1.0
-6.0,-11.0,1.0
-5.0,-11.0,1.0
-4.0,-11.0,1.0
-3.0,-11.0,1.0
-2.0,-11.0,1.0
-1.0,-11.0,1.0
-0.0,-11.0,1.0
1.0,-11.0,1.0
2.0,-11.0,1.0
3.0,-11.0,1.0
4.0,-11.0,1.0
5.0,-11.0,1.0
6.0,-11.0,1.0
7.0,-11.0,1.0
8.0,-11.0,1.0
9.0,-11.0,1.0
10.0,-11.0,1.0

-40.0,-10.75,0.0
-39.0,-10.75,0.0
-38.0,-10.75,0.0
-37.0,-10.75,0.030303030303030304
-36.0,-10.75,0.07692307692307693
-35.0,-10.75,0.038461538461538464
-34.0,-10.75,0.13043478260869565
-33.0,-10.75,0.29411764705882354
-32.0,-10.75,0.19230769230769232
-31.0,-10.75,0.41379310344827586
-30.0,-10.75,0.21212121212121213
-29.0,-10.75,0.3333333333333333
-28.0,-10.75,0.4117647058823529
-27.0,-10.75,0.5806451612903226
-26.0,-10.75,0.3870967741935484
-25.0,-10.75,0.5588235294117647
-24.0,-10.75,0.6774193548387096
-23.0,-10.75,0.7428571428571429
-22.0,-10.75,0.7333333333333333
-21.0,-10.75,0.6538461538461539
-20.0,-10.75,0.6551724137931034
-19.0,-10.75,0.6
-18.0,-10.75,0.8181818181818182
-17.0,-10.75,0.825
-16.0,-10.75,0.8064516129032258
-15.0,-10.75,0.9285714285714286
-14.0,-10.75,0.9722222222222222
-13.0,-10.75,0.967741935483871
-12.0,-10.75,0.9736842105263158
-11.0,-10.75,1.0
-10.0,-10.75,1.0
-9.0,-10.75,1.0
-8.0,-10.75,1.0
-7.0,-10.75,1.0
-6.0,-10.75,1.0
-5.0,-10.75,1.0
-4.0,-10.75,1.0
-3.0,-10.75,1.0
-2.0,-10.75,1.0
-1.0,-10.75,1.0
-0.0,-10.75,1.0
1.0,-10.75,1.0
2.0,-10.75,1.0
3.0,-10.75,1.0
4.0,-10.75,1.0
5.0,-10.75,1.0
6.0,-10.75,1.0
7.0,-10.75,1.0
8.0,-10.75,1.0
9.0,-10.75,1.0
10.0,-10.75,1.0

-40.0,-10.5,0.0
-39.0,-10.5,0.0
-38.0,-10.5,0.0
-37.0,-10.5,0.0
-36.0,-10.5,0.0
-35.0,-10.5,0.12121212121212122
-34.0,-10.5,0.13636363636363635
-33.0,-10.5,0.23529411764705882
-32.0,-10.5,0.43333333333333335
-31.0,-10.5,0.3076923076923077
-30.0,-10.5,0.38461538461538464
-29.0,-10.5,0.47058823529411764
-28.0,-10.5,0.47368421052631576
-27.0,-10.5,0.42857142857142855
-26.0,-10.5,0.48148148148148145
-25.0,-10.5,0.5405405405405406
-24.0,-10.5,0.47058823529411764
-23.0,-10.5,0.6388888888888888
-22.0,-10.5,0.7352941176470589
-21.0,-10.5,0.8
-20.0,-10.5,0.5833333333333334
-19.0,-10.5,0.6551724137931034
-18.0,-10.5,0.775
-17.0,-10.5,0.8461538461538461
-16.0,-10.5,1.0
-15.0,-10.5,0.9375
-14.0,-10.5,0.9642857142857143
-13.0,-10.5,0.967741935483871
-12.0,-10.5,1.0
-11.0,-10.5,1.0
-10.0,-10.5,1.0
-9.0,-10.5,1.0
-8.0,-10.5,1.0
-7.0,-10.5,1.0
-6.0,-10.5,1.0
-5.0,-10.5,1.0
-4.0,-10.5,1.0
-3.0,-10.5,1.0
-2.0,-10.5,1.0
-1.0,-10.5,1.0
-0.0,-10.5,1.0
1.0,-10.5,1.0
2.0,-10.5,1.0
3.0,-10.5,1.0
4.0,-10.5,1.0
5.0,-10.5,1.0
6.0,-10.5,1.0
7.0,-10.5,1.0
8.0,-10.5,1.0
9.0,-10.5,1.0
10.0,-10.5,0.9666666666666667

-40.0,-10.25,0.0
-39.0,-10.25,0.02857142857142857
-38.0,-10.25,0.0
-37.0,-10.25,0.17142857142857143
-36.0,-10.25,0.1111111111111111
-35.0,-10.25,0.16666666666666666
-34.0,-10.25,0.16666666666666666
-33.0,-10.25,0.24
-32.0,-10.25,0.39473684210526316
-31.0,-10.25,0.5217391304347826
-30.0,-10.25,0.28
-29.0,-10.25,0.4827586206896552
-28.0,-10.25,0.5714285714285714
-27.0,-10.25,0.6
-26.0,-10.25,0.5757575757575758
-25.0,-10.25,0.5714285714285714
-24.0,-10.25,0.6551724137931034
-23.0,-10.25,0.8076923076923077
-22.0,-10.25,0.7647058823529411
-21.0,-10.25,0.8235294117647058
-20.0,-10.25,0.5483870967741935
-19.0,-10.25,0.7777777777777778
-18.0,-10.25,0.9
-17.0,-10.25,0.9722222222222222
-16.0,-10.25,1.0
-15.0,-10.25,0.967741935483871
-14.0,-10.25,1.0
-13.0,-10.25,1.0
-12.0,-10.25,1.0
-11.0,-10.25,1.0
-10.0,-10.25,1.0
-9.0,-10.25,1.0
-8.0,-10.25,1.0
-7.0,-10.25,1.0
-6.0,-10.25,1.0
-5.0,-10.25,1.0
-4.0,-10.25,1.0
-3.0,-10.25,1.0
-2.0,-10.25,1.0
-1.0,-10.25,1.0
-0.0,-10.25,1.0
1.0,-10.25,1.0
2.0,-10.25,1.0
3.0,-10.25,1.0
4.0,-10.25,1.0
5.0,-10.25,1.0
6.0,-10.25,1.0
7.0,-10.25,1.0
8.0,-10.25,1.0
9.0,-10.25,1.0
10.0,-10.25,1.0

-40.0,-10.0,0.0
-39.0,-10.0,0.0
-38.0,-10.0,0.0
-37.0,-10.0,0.0
-36.0,-10.0,0.0
-35.0,-10.0,0.05
-34.0,-10.0,0.18421052631578946
-33.0,-10.0,0.25
-32.0,-10.0,0.24
-31.0,-10.0,0.4482758620689655
-30.0,-10.0,0.43478260869565216
-29.0,-10.0,0.5882352941176471
-28.0,-10.0,0.5833333333333334
-27.0,-10.0,0.5416666666666666
-26.0,-10.0,0.5714285714285714
-25.0,-10.0,0.5454545454545454
-24.0,-10.0,0.7142857142857143
-23.0,-10.0,0.5454545454545454
-22.0,-10.0,0.8421052631578947
-21.0,-10.0,0.8125
-20.0,-10.0,0.8709677419354839
-19.0,-10.0,0.7857142857142857
-18.0,-10.0,0.8787878787878788
-17.0,-10.0,0.8888888888888888
-16.0,-10.0,0.8695652173913043
-15.0,-10.0,1.0
-14.0,-10.0,1.0
-13.0,-10.0,1.0
-12.0,-10.0,0.9655172413793104
-11.0,-10.0,1.0
-10.0,-10.0,1.0
-9.0,-10.0,1.0
-8.0,-10.0,1.0
-7.0,-10.0,1.0
-6.0,-10.0,1.0
-5.0,-10.0,1.0
-4.0,-10.0,1.0
-3.0,-10.0,1.0
-2.0,-10.0,1.0
-1.0,-10.0,1.0
-0.0,-10.0,1.0
1.0,-10.0,1.0
2.0,-10.0,1.0
3.0,-10.0,1.0
4.0,-10.0,1.0
5.0,-10.0,1.0
6.0,-10.0,1.0
7.0,-10.0,1.0
8.0,-10.0,1.0
9.0,-10.0,1.0
10.0,-10.0,1.0

-40.0,-9.75,0.0
-39.0,-9.75,0.02564102564102564
-38.0,-9.75,0.0
-37.0,-9.75,0.0
-36.0,-9.75,0.0
-35.0,-9.75,0.05
-34.0,-9.75,0.15151515151515152
-33.0,-9.75,0.17142857142857143
-32.0,-9.75,0.2692307692307692
-31.0,-9.75,0.37037037037037035
-30.0,-9.75,0.41935483870967744
-29.0,-9.75,0.5483870967741935
-28.0,-9.75,0.56
-27.0,-9.75,0.75
-26.0,-9.75,0.6086956521739131
-25.0,-9.75,0.6857142857142857
-24.0,-9.75,0.71875
-23.0,-9.75,0.7916666666666666
-22.0,-9.75,0.8214285714285714
-21.0,-9.75,0.8181818181818182
-20.0,-9.75,0.75
-19.0,-9.75,0.9230769230769231
-18.0,-9.75,0.918918918918919
-17.0,-9.75,0.9142857142857143
-16.0,-9.75,0.875
-15.0,-9.75,0.96
-14.0,-9.75,1.0
-13.0,-9.75,1.0
-12.0,-9.75,1.0
-11.0,-9.75,1.0
-10.0,-9.75,1.0
-9.0,-9.75,1.0
-8.0,-9.75,1.0
-7.0,-9.75,1.0
-6.0,-9.75,1.0
-5.0,-9.75,1.0
-4.0,-9.75,1.0
-3.0,-9.75,1.0
-2.0,-9.75,1.0
-1.0,-9.75,1.0
-0.0,-9.75,1.0
1.0,-9.75,1.0
2.0,-9.75,1.0
3.0,-9.75,1.0
4.0,-9.75,1.0
5.0,-9.75,1.0
6.0,-9.75,1.0
7.0,-9.75,1.0
8.0,-9.75,1.0
9.0,-9.75,1.0
10.0,-9.75,1.0

-40.0,-9.5,0.0
-39.0,-9.5,0.0
-38.0,-9.5,0.0
-37.0,-9.5,0.03125
-36.0,-9.5,0.04
-35.0,-9.5,0.13333333333333333
-34.0,-9.5,0.23076923076923078
-33.0,-9.5,0.2
-32.0,-9.5,0.14705882352941177
-31.0,-9.5,0.4186046511627907
-30.0,-9.5,0.37037037037037035
-29.0,-9.5,0.3055555555555556
-28.0,-9.5,0.5333333333333333
-27.0,-9.5,0.48148148148148145
-26.0,-9.5,0.5116279069767442
-25.0,-9.5,0.7894736842105263
-24.0,-9.5,0.5714285714285714
-23.0,-9.5,0.4827586206896552
-22.0,-9.5,0.5666666666666667
-21.0,-9.5,0.5588235294117647
-20.0,-9.5,0.7647058823529411
-19.0,-9.5,0.717948717948718
-18.0,-9.5,0.7714285714285715
-17.0,-9.5,0.875
-16.0,-9.5,0.8846153846153846
-15.0,-9.5,0.9090909090909091
-14.0,-9.5,0.9655172413793104
-13.0,-9.5,0.96875
-12.0,-9.5,1.0
-11.0,-9.5,0.9714285714285714
-10.0,-9.5,1.0
-9.0,-9.5,1.0
-8.0,-9.5,1.0
-7.0,-9.5,1.0
-6.0,-9.5,1.0
-5.0,-9.5,1.0
-4.0,-9.5,1.0
-3.0,-9.5,1.0
-2.0,-9.5,1.0
-1.0,-9.5,1.0
-0.0,-9.5,1.0
1.0,-9.5,1.0
2.0,-9.5,1.0
3.0,-9.5,1.0
4.0,-9.5,1.0
5.0,-9.5,1.0
6.0,-9.5,1.0
7.0,-9.5,1.0
8.0,-9.5,1.0
9.0,-9.5,1.0
10.0,-9.5,1.0

-40.0,-9.25,0.0
-39.0,-9.25,0.0
-38.0,-9.25,0.0
-37.0,-9.25,0.07142857142857142
-36.0,-9.25,0.09523809523809523
-35.0,-9.25,0.09375
-34.0,-9.25,0.2
-33.0,-9.25,0.18181818181818182
-32.0,-9.25,0.17857142857142858
-31.0,-9.25,0.5625
-30.0,-9.25,0.3888888888888889
-29.0,-9.25,0.5
-28.0,-9.25,0.7
-27.0,-9.25,0.5
-26.0,-9.25,0.6129032258064516
-25.0,-9.25,0.5294117647058824
-24.0,-9.25,0.5454545454545454
-23.0,-9.25,0.5428571428571428
-22.0,-9.25,0.5483870967741935
-21.0,-9.25,0.7727272727272727
-20.0,-9.25,0.6896551724137931
-19.0,-9.25,0.8636363636363636
-18.0,-9.25,0.8148148148148148
-17.0,-9.25,0.90625
-16.0,-9.25,0.9615384615384616
-15.0,-9.25,0.9310344827586207
-14.0,-9.25,0.9583333333333334
-13.0,-9.25,1.0
-12.0,-9.25,1.0
-11.0,-9.25,1.0
-10.0,-9.25,1.0
-9.0,-9.25,1.0
-8.0,-9.25,1.0
-7.0,-9.25,1.0
-6.0,-9.25,1.0
-5.0,-9.25,1.0
-4.0,-9.25,1.0
-3.0,-9.25,1.0
-2.0,-9.25,1.0
-1.0,-9.25,1.0
-0.0,-9.25,1.0
1.0,-9.25,1.0
2.0,-9.25,1.0
3.0,-9.25,1.0
4.0,-9.25,1.0
5.0,-9.25,1.0
6.0,-9.25,1.0
7.0,-9.25,1.0
8.0,-9.25,1.0
9.0,-9.25,1.0
10.0,-9.25,1.0

-40.0,-9.0,0.05555555555555555
-39.0,-9.0,0.0
-38.0,-9.0,0.03125
-37.0,-9.0,0.03333333333333333
-36.0,-9.0,0.0
-35.0,-9.0,0.04
-34.0,-9.0,0.07692307692307693
-33.0,-9.0,0.13043478260869565
-32.0,-9.0,0.22580645161290322
-31.0,-9.0,0.3333333333333333
-30.0,-9.0,0.45161290322580644
-29.0,-9.0,0.5294117647058824
-28.0,-9.0,0.36363636363636365
-27.0,-9.0,0.4883720930232558
-26.0,-9.0,0.5357142857142857
-25.0,-9.0,0.4782608695652174
-24.0,-9.0,0.6896551724137931
-23.0,-9.0,0.71875
-22.0,-9.0,0.45
-21.0,-9.0,0.56
-20.0,-9.0,0.8
-19.0,-9.0,0.9
-18.0,-9.0,0.896551724137931
-17.0,-9.0,1.0
-16.0,-9.0,1.0
-15.0,-9.0,1.0
-14.0,-9.0,0.9705882352941176
-13.0,-9.0,1.0
-12.0,-9.0,1.0
-11.0,-9.0,1.0
-10.0,-9.0,1.0
-9.0,-9.0,1.0
-8.0,-9.0,1.0
-7.0,-9.0,1.0
-6.0,-9.0,1.0
-5.0,-9.0,1.0
-4.0,-9.0,1.0
-3.0,-9.0,1.0
-2.0,-9.0,1.0
-1.0,-9.0,1.0
-0.0,-9.0,1.0
1.0,-9.0,1.0
2.0,-9.0,1.0
3.0,-9.0,1.0
4.0,-9.0,1.0
5.0,-9.0,1.0
6.0,-9.0,1.0
7.0,-9.0,1.0
8.0,-9.0,1.0
9.0,-9.0,1.0
10.0,-9.0,1.0

-40.0,-8.75,0.0
-39.0,-8.75,0.0
-38.0,-8.75,0.0
-37.0,-8.75,0.0
-36.0,-8.75,0.0
-35.0,-8.75,0.07407407407407407
-34.0,-8.75,0.0
-33.0,-8.75,0.034482758620689655
-32.0,-8.75,0.034482758620689655
-31.0,-8.75,0.19444444444444445
-30.0,-8.75,0.24242424242424243
-29.0,-8.75,0.25806451612903225
-28.0,-8.75,0.48148148148148145
-27.0,-8.75,0.425
-26.0,-8.75,0.5666666666666667
-25.0,-8.75,0.4782608695652174
-24.0,-8.75,0.5555555555555556
-23.0,-8.75,0.53125
-22.0,-8.75,0.6551724137931034
-21.0,-8.75,0.6551724137931034
-20.0,-8.75,0.8
-19.0,-8.75,0.7037037037037037
-18.0,-8.75,0.8333333333333334
-17.0,-8.75,0.9523809523809523
-16.0,-8.75,0.9166666666666666
-15.0,-8.75,0.9655172413793104
-14.0,-8.75,1.0
-13.0,-8.75,1.0
-12.0,-8.75,1.0
-11.0,-8.75,1.0
-10.0,-8.75,1.0
-9.0,-8.75,1.0
-8.0,-8.75,1.0
-7.0,-8.75,1.0
-6.0,-8.75,1.0
-5.0,-8.75,1.0
-4.0,-8.75,1.0
-3.0,-8.75,1.0
-2.0,-8.75,0.9705882352941176
-1.0,-8.75,1.0
-0.0,-8.75,1.0
1.0,-8.75,1.0
2.0,-8.75,1.0
3.0,-8.75,1.0
4.0,-8.75,1.0
5.0,-8.75,1.0
6.0,-8.75,1.0
7.0,-8.75,1.0
8.0,-8.75,1.0
9.0,-8.75,1.0
10.0,-8.75,1.0

-40.0,-8.5,0.0
-39.0,-8.5,0.0
-38.0,-8.5,0.0
-37.0,-8.5,0.06896551724137931
-36.0,-8.5,0.04
-35.0,-8.5,0.09375
-34.0,-8.5,0.13513513513513514
-33.0,-8.5,0.25806451612903225
-32.0,-8.5,0.3125
-31.0,-8.5,0.36666666666666664
-30.0,-8.5,0.3103448275862069
-29.0,-8.5,0.5483870967741935
-28.0,-8.5,0.64
-27.0,-8.5,0.75
-26.0,-8.5,0.6666666666666666
-25.0,-8.5,0.6774193548387096
-24.0,-8.5,0.5925925925925926
-23.0,-8.5,0.7419354838709677
-22.0,-8.5,0.7407407407407407
-21.0,-8.5,0.8214285714285714
-20.0,-8.5,0.7777777777777778
-19.0,-8.5,0.85
-18.0,-8.5,1.0
-17.0,-8.5,0.9411764705882353
-16.0,-8.5,1.0
-15.0,-8.5,0.9333333333333333
-14.0,-8.5,1.0
-13.0,-8.5,1.0
-12.0,-8.5,1.0
-11.0,-8.5,1.0
-10.0,-8.5,1.0
-9.0,-8.5,1.0
-8.0,-8.5,1.0
-7.0,-8.5,1.0
-6.0,-8.5,1.0
-5.0,-8.5,1.0
-4.0,-8.5,1.0
-3.0,-8.5,1.0
-2.0,-8.5,1.0
-1.0,-8.5,1.0
-0.0,-8.5,1.0
1.0,-8.5,1.0
2.0,-8.5,1.0
3.0,-8.5,1.0
4.0,-8.5,1.0
5.0,-8.5,1.0
6.0,-8.5,1.0
7.0,-8.5,1.0
8.0,-8.5,1.0
9.0,-8.5,1.0
10.0,-8.5,1.0

-40.0,-8.25,0.0
-39.0,-8.25,0.0
-38.0,-8.25,0.05
-37.0,-8.25,0.0
-36.0,-8.25,0.041666666666666664
-35.0,-8.25,0.13793103448275862
-34.0,-8.25,0.09090909090909091
-33.0,-8.25,0.23333333333333334
-32.0,-8.25,0.5517241379310345
-31.0,-8.25,0.28
-30.0,-8.25,0.5
-29.0,-8.25,0.2413793103448276
-28.0,-8.25,0.5757575757575758
-27.0,-8.25,0.5483870967741935
-26.0,-8.25,0.5333333333333333
-25.0,-8.25,0.675
-24.0,-8.25,0.625
-23.0,-8.25,0.6296296296296297
-22.0,-8.25,0.7692307692307693
-21.0,-8.25,0.7857142857142857
-20.0,-8.25,0.6363636363636364
-19.0,-8.25,0.6428571428571429
-18.0,-8.25,0.7878787878787878
-17.0,-8.25,0.90625
-16.0,-8.25,0.9696969696969697
-15.0,-8.25,1.0
-14.0,-8.25,1.0
-13.0,-8.25,1.0
-12.0,-8.25,1.0
-11.0,-8.25,1.0
-10.0,-8.25,1.0
-9.0,-8.25,1.0
-8.0,-8.25,1.0
-7.0,-8.25,1.0
-6.0,-8.25,1.0
-5.0,-8.25,1.0
-4.0,-8.25,1.0
-3.0,-8.25,1.0
-2.0,-8.25,1.0
-1.0,-8.25,1.0
-0.0,-8.25,1.0
1.0,-8.25,1.0
2.0,-8.25,1.0
3.0,-8.25,1.0
4.0,-8.25,1.0
5.0,-8.25,1.0
6.0,-8.25,1.0
7.0,-8.25,1.0
8.0,-8.25,1.0
9.0,-8.25,1.0
10.0,-8.25,1.0

-40.0,-8.0,0.0
-39.0,-8.0,0.0
-38.0,-8.0,0.0
-37.0,-8.0,0.03571428571428571
-36.0,-8.0,0.0
-35.0,-8.0,0.17391304347826086
-34.0,-8.0,0.3225806451612903
-33.0,-8.0,0.3888888888888889
-32.0,-8.0,0.32
-31.0,-8.0,0.36
-30.0,-8.0,0.4482758620689655
-29.0,-8.0,0.36666666666666664
-28.0,-8.0,0.3793103448275862
-27.0,-8.0,0.41935483870967744
-26.0,-8.0,0.30952380952380953
-25.0,-8.0,0.4
-24.0,-8.0,0.5652173913043478
-23.0,-8.0,0.71875
-22.0,-8.0,0.6875
-21.0,-8.0,0.5714285714285714
-20.0,-8.0,0.6388888888888888
-19.0,-8.0,0.6363636363636364
-18.0,-8.0,0.7647058823529411
-17.0,-8.0,0.7714285714285715
-16.0,-8.0,0.9375
-15.0,-8.0,0.9333333333333333
-14.0,-8.0,1.0
-13.0,-8.0,1.0
-12.0,-8.0,1.0
-11.0,-8.0,1.0
-10.0,-8.0,1.0
-9.0,-8.0,1.0
-8.0,-8.0,1.0
-7.0,-8.0,1.0
-6.0,-8.0,1.0
-5.0,-8.0,1.0
-4.0,-8.0,1.0
-3.0,-8.0,1.0
-2.0,-8.0,1.0
-1.0,-8.0,1.0
-0.0,-8.0,1.0
1.0,-8.0,1.0
2.0,-8.0,1.0
3.0,-8.0,1.0
4.0,-8.0,1.0
5.0,-8.0,1.0
6.0,-8.0,1.0
7.0,-8.0,1.0
8.0,-8.0,1.0
9.0,-8.0,1.0
10.0,-8.0,1.0

-40.0,-7.75,0.0
-39.0,-7.75,0.0
-38.0,-7.75,0.0
-37.0,-7.75,0.0
-36.0,-7.75,0.03125
-35.0,-7.75,0.06060606060606061
-34.0,-7.75,0.11764705882352941
-33.0,-7.75,0.11428571428571428
-32.0,-7.75,0.030303030303030304
-31.0,-7.75,0.1388888888888889
-30.0,-7.75,0.09375
-29.0,-7.75,0.2413793103448276
-28.0,-7.75,0.15625
-27.0,-7.75,0.14285714285714285
-26.0,-7.75,0.26666666666666666
-25.0,-7.75,0.32
-24.0,-7.75,0.3448275862068966
-23.0,-7.75,0.3333333333333333
-22.0,-7.75,0.35714285714285715
-21.0,-7.75,0.2857142857142857
-20.0,-7.75,0.4666666666666667
-19.0,-7.75,0.6
-18.0,-7.75,0.5555555555555556
-17.0,-7.75,0.6521739130434783
-16.0,-7.75,0.8611111111111112
-15.0,-7.75,0.8055555555555556
-14.0,-7.75,0.96875
-13.0,-7.75,0.9523809523809523
-12.0,-7.75,1.0
-11.0,-7.75,1.0
-10.0,-7.75,1.0
-9.0,-7.75,1.0
-8.0,-7.75,0.9743589743589743
-7.0,-7.75,1.0
-6.0,-7.75,1.0
-5.0,-7.75,1.0
-4.0,-7.75,1.0
-3.0,-7.75,1.0
-2.0,-7.75,1.0
-1.0,-7.75,1.0
-0.0,-7.75,1.0
1.0,-7.75,1.0
2.0,-7.75,1.0
3.0,-7.75,1.0
4.0,-7.75,1.0
5.0,-7.75,1.0
6.0,-7.75,1.0
7.0,-7.75,1.0
8.0,-7.75,1.0
9.0,-7.75,1.0
10.0,-7.75,1.0

-40.0,-7.5,0.0
-39.0,-7.5,0.0
-38.0,-7.5,0.03571428571428571
-37.0,-7.5,0.0
-36.0,-7.5,0.0
-35.0,-7.5,0.047619047619047616
-34.0,-7.5,0.07692307692307693
-33.0,-7.5,0.34375
-32.0,-7.5,0.35294117647058826
-31.0,-7.5,0.32432432432432434
-30.0,-7.5,0.3333333333333333
-29.0,-7.5,0.4482758620689655
-28.0,-7.5,0.5128205128205128
-27.0,-7.5,0.6111111111111112
-26.0,-7.5,0.5384615384615384
-25.0,-7.5,0.6129032258064516
-24.0,-7.5,0.5806451612903226
-23.0,-7.5,0.6666666666666666
-22.0,-7.5,0.7142857142857143
-21.0,-7.5,0.7
-20.0,-7.5,0.6296296296296297
-19.0,-7.5,0.875
-18.0,-7.5,0.875
-17.0,-7.5,0.9655172413793104
-16.0,-7.5,0.9736842105263158
-15.0,-7.5,1.0
-14.0,-7.5,1.0
-13.0,-7.5,1.0
-12.0,-7.5,1.0
-11.0,-7.5,1.0
-10.0,-7.5,1.0
-9.0,-7.5,1.0
-8.0,-7.5,1.0
-7.0,-7.5,1.0
-6.0,-7.5,1.0
-5.0,-7.5,1.0
-4.0,-7.5,1.0
-3.0,-7.5,1.0
-2.0,-7.5,1.0
-1.0,-7.5,1.0
-0.0,-7.5,1.0
1.0,-7.5,1.0
2.0,-7.5,1.0
3.0,-7.5,1.0
4.0,-7.5,1.0
5.0,-7.5,1.0
6.0,-7.5,1.0
7.0,-7.5,1.0
8.0,-7.5,1.0
9.0,-7.5,1.0
10.0,-7.5,1.0

-40.0,-7.25,0.045454545454545456
-39.0,-7.25,0.0
-38.0,-7.25,0.02702702702702703
-37.0,-7.25,0.0
-36.0,-7.25,0.13636363636363635
-35.0,-7.25,0.3076923076923077
-34.0,-7.25,0.3181818181818182
-33.0,-7.25,0.5
-32.0,-7.25,0.42424242424242425
-31.0,-7.25,0.4166666666666667
-30.0,-7.25,0.68
-29.0,-7.25,0.8
-28.0,-7.25,0.72
-27.0,-7.25,0.53125
-26.0,-7.25,0.7647058823529411
-25.0,-7.25,0.8
-24.0,-7.25,0.8285714285714286
-23.0,-7.25,0.8
-22.0,-7.25,0.8888888888888888
-21.0,-7.25,0.896551724137931
-20.0,-7.25,0.9117647058823529
-19.0,-7.25,0.9259259259259259
-18.0,-7.25,1.0
-17.0,-7.25,0.9615384615384616
-16.0,-7.25,1.0
-15.0,-7.25,1.0
-14.0,-7.25,1.0
-13.0,-7.25,1.0
-12.0,-7.25,1.0
-11.0,-7.25,1.0
-10.0,-7.25,1.0
-9.0,-7.25,1.0
-8.0,-7.25,1.0
-7.0,-7.25,1.0
-6.0,-7.25,1.0
-5.0,-7.25,1.0
-4.0,-7.25,1.0
-3.0,-7.25,1.0
-2.0,-7.25,1.0
-1.0,-7.25,1.0
-0.0,-7.25,1.0
1.0,-7.25,1.0
2.0,-7.25,1.0
3.0,-7.25,1.0
4.0,-7.25,1.0
5.0,-7.25,1.0
6.0,-7.25,1.0
7.0,-7.25,1.0
8.0,-7.25,1.0
9.0,-7.25,1.0
10.0,-7.25,1.0

-40.0,-7.0,0.0
-39.0,-7.0,0.0
-38.0,-7.0,0.034482758620689655
-37.0,-7.0,0.0625
-36.0,-7.0,0.13793103448275862
-35.0,-7.0,0.28
-34.0,-7.0,0.3
-33.0,-7.0,0.3870967741935484
-32.0,-7.0,0.5925925925925926
-31.0,-7.0,0.5
-30.0,-7.0,0.7391304347826086
-29.0,-7.0,0.7352941176470589
-28.0,-7.0,0.7567567567567568
-27.0,-7.0,0.71875
-26.0,-7.0,0.7428571428571429
-25.0,-7.0,0.7391304347826086
-24.0,-7.0,0.7222222222222222
-23.0,-7.0,0.8787878787878788
-22.0,-7.0,0.9444444444444444
-21.0,-7.0,1.0
-20.0,-7.0,0.9024390243902439
-19.0,-7.0,0.8571428571428571
-18.0,-7.0,0.9230769230769231
-17.0,-7.0,1.0
-16.0,-7.0,1.0
-15.0,-7.0,1.0
-14.0,-7.0,1.0
-13.0,-7.0,1.0
-12.0,-7.0,1.0
-11.0,-7.0,0.9642857142857143
-10.0,-7.0,1.0
-9.0,-7.0,1.0
-8.0,-7.0,1.0
-7.0,-7.0,1.0
-6.0,-7.0,1.0
-5.0,-7.0,1.0
-4.0,-7.0,1.0
-3.0,-7.0,1.0
-2.0,-7.0,1.0
-1.0,-7.0,1.0
-0.0,-7.0,0.96875
1.0,-7.0,1.0
2.0,-7.0,1.0
3.0,-7.0,1.0
4.0,-7.0,1.0
5.0,-7.0,1.0
6.0,-7.0,1.0
7.0,-7.0,1.0
8.0,-7.0,1.0
9.0,-7.0,1.0
10.0,-7.0,1.0

-40.0,-6.75,0.0
-39.0,-6.75,0.0
-38.0,-6.75,0.0
-37.0,-6.75,0.03225806451612903
-36.0,-6.75,0.034482758620689655
-35.0,-6.75,0.125
-34.0,-6.75,0.1111111111111111
-33.0,-6.75,0.16666666666666666
-32.0,-6.75,0.25806451612903225
-31.0,-6.75,0.4166666666666667
-30.0,-6.75,0.5
-29.0,-6.75,0.48717948717948717
-28.0,-6.75,0.5135135135135135
-27.0,-6.75,0.5925925925925926
-26.0,-6.75,0.6285714285714286
-25.0,-6.75,0.7083333333333334
-24.0,-6.75,0.6666666666666666
-23.0,-6.75,0.75
-22.0,-6.75,0.8181818181818182
-21.0,-6.75,0.8536585365853658
-20.0,-6.75,0.7407407407407407
-19.0,-6.75,0.8928571428571429
-18.0,-6.75,0.967741935483871
-17.0,-6.75,0.9565217391304348
-16.0,-6.75,1.0
-15.0,-6.75,0.9615384615384616
-14.0,-6.75,0.96875
-13.0,-6.75,1.0
-12.0,-6.75,1.0
-11.0,-6.75,1.0
-10.0,-6.75,1.0
-9.0,-6.75,1.0
-8.0,-6.75,1.0
-7.0,-6.75,1.0
-6.0,-6.75,1.0
-5.0,-6.75,1.0
-4.0,-6.75,1.0
-3.0,-6.75,1.0
-2.0,-6.75,1.0
-1.0,-6.75,1.0
-0.0,-6.75,1.0
1.0,-6.75,1.0
2.0,-6.75,1.0
3.0,-6.75,1.0
4.0,-6.75,1.0
5.0,-6.75,1.0
6.0,-6.75,1.0
7.0,-6.75,1.0
8.0,-6.75,1.0
9.0,-6.75,1.0
10.0,-6.75,1.0

-40.0,-6.5,0.0
-39.0,-6.5,0.0
-38.0,-6.5,0.0
-37.0,-6.5,0.0
-36.0,-6.5,0.08695652173913043
-35.0,-6.5,0.14285714285714285
-34.0,-6.5,0.03225806451612903
-33.0,-6.5,0.14285714285714285
-32.0,-6.5,0.10714285714285714
-31.0,-6.5,0.13333333333333333
-30.0,-6.5,0.3103448275862069
-29.0,-6.5,0.2692307692307692
-28.0,-6.5,0.12903225806451613
-27.0,-6.5,0.24242424242424243
-26.0,-6.5,0.5
-25.0,-6.5,0.27586206896551724
-24.0,-6.5,0.21875
-23.0,-6.5,0.4117647058823529
-22.0,-6.5,0.425
-21.0,-6.5,0.42857142857142855
-20.0,-6.5,0.6363636363636364
-19.0,-6.5,0.5806451612903226
-18.0,-6.5,0.5555555555555556
-17.0,-6.5,0.7407407407407407
-16.0,-6.5,0.8387096774193549
-15.0,-6.5,0.9166666666666666
-14.0,-6.5,1.0
-13.0,-6.5,0.9714285714285714
-12.0,-6.5,1.0
-11.0,-6.5,1.0
-10.0,-6.5,1.0
-9.0,-6.5,1.0
-8.0,-6.5,1.0
-7.0,-6.5,1.0
-6.0,-6.5,1.0
-5.0,-6.5,1.0
-4.0,-6.5,1.0
-3.0,-6.5,1.0
-2.0,-6.5,1.0
-1.0,-6.5,1.0
-0.0,-6.5,1.0
1.0,-6.5,1.0
2.0,-6.5,1.0
3.0,-6.5,0.9743589743589743
4.0,-6.5,1.0
5.0,-6.5,1.0
6.0,-6.5,1.0
7.0,-6.5,1.0
8.0,-6.5,1.0
9.0,-6.5,1.0
10.0,-6.5,1.0

-40.0,-6.25,0.0
-39.0,-6.25,0.0
-38.0,-6.25,0.0967741935483871
-37.0,-6.25,0.16666666666666666
-36.0,-6.25,0.08333333333333333
-35.0,-6.25,0.16
-34.0,-6.25,0.6
-33.0,-6.25,0.5625
-32.0,-6.25,0.5806451612903226
-31.0,-6.25,0.631578947368421
-30.0,-6.25,0.84
-29.0,-6.25,0.64
-28.0,-6.25,0.5714285714285714
-27.0,-6.25,0.71875
-26.0,-6.25,0.6956521739130435
-25.0,-6.25,0.8095238095238095
-24.0,-6.25,0.8108108108108109
-23.0,-6.25,0.717948717948718
-22.0,-6.25,0.8260869565217391
-21.0,-6.25,0.8484848484848485
-20.0,-6.25,1.0
-19.0,-6.25,0.8461538461538461
-18.0,-6.25,1.0
-17.0,-6.25,0.875
-16.0,-6.25,0.9615384615384616
-15.0,-6.25,0.9565217391304348
-14.0,-6.25,1.0
-13.0,-6.25,1.0
-12.0,-6.25,1.0
-11.0,-6.25,1.0
-10.0,-6.25,1.0
-9.0,-6.25,1.0
-8.0,-6.25,1.0
-7.0,-6.25,1.0
-6.0,-6.25,1.0
-5.0,-6.25,1.0
-4.0,-6.25,1.0
-3.0,-6.25,1.0
-2.0,-6.25,1.0
-1.0,-6.25,1.0
-0.0,-6.25,1.0
1.0,-6.25,1.0
2.0,-6.25,1.0
3.0,-6.25,1.0
4.0,-6.25,1.0
5.0,-6.25,1.0
6.0,-6.25,1.0
7.0,-6.25,1.0
8.0,-6.25,1.0
9.0,-6.25,1.0
10.0,-6.25,1.0

-40.0,-6.0,0.05263157894736842
-39.0,-6.0,0.05263157894736842
-38.0,-6.0,0.058823529411764705
-37.0,-6.0,0.14285714285714285
-36.0,-6.0,0.19444444444444445
-35.0,-6.0,0.21212121212121213
-34.0,-6.0,0.2413793103448276
-33.0,-6.0,0.3235294117647059
-32.0,-6.0,0.5294117647058824
-31.0,-6.0,0.6296296296296297
-30.0,-6.0,0.5217391304347826
-29.0,-6.0,0.7
-28.0,-6.0,0.6896551724137931
-27.0,-6.0,0.875
-26.0,-6.0,0.6666666666666666
-25.0,-6.0,0.7931034482758621
-24.0,-6.0,0.7037037037037037
-23.0,-6.0,0.8387096774193549
-22.0,-6.0,0.9090909090909091
-21.0,-6.0,0.7272727272727273
-20.0,-6.0,0.8709677419354839
-19.0,-6.0,0.9142857142857143
-18.0,-6.0,0.967741935483871
-17.0,-6.0,1.0
-16.0,-6.0,1.0
-15.0,-6.0,0.9666666666666667
-14.0,-6.0,1.0
-13.0,-6.0,1.0
-12.0,-6.0,1.0
-11.0,-6.0,1.0
-10.0,-6.0,1.0
-9.0,-6.0,1.0
-8.0,-6.0,1.0
-7.0,-6.0,1.0
-6.0,-6.0,1.0
-5.0,-6.0,1.0
-4.0,-6.0,1.0
-3.0,-6.0,1.0
-2.0,-6.0,1.0
-1.0,-6.0,1.0
-0.0,-6.0,1.0
1.0,-6.0,1.0
2.0,-6.0,1.0
3.0,-6.0,1.0
4.0,-6.0,1.0
5.0,-6.0,1.0
6.0,-6.0,1.0
7.0,-6.0,1.0
8.0,-6.0,1.0
9.0,-6.0,1.0
10.0,-6.0,1.0

-40.0,-5.75,0.0
-39.0,-5.75,0.0
-38.0,-5.75,0.02702702702702703
-37.0,-5.75,0.04
-36.0,-5.75,0.18518518518518517
-35.0,-5.75,0.21052631578947367
-34.0,-5.75,0.15384615384615385
-33.0,-5.75,0.1875
-32.0,-5.75,0.36
-31.0,-5.75,0.42857142857142855
-30.0,-5.75,0.4411764705882353
-29.0,-5.75,0.5555555555555556
-28.0,-5.75,0.52
-27.0,-5.75,0.4
-26.0,-5.75,0.5
-25.0,-5.75,0.5769230769230769
-24.0,-5.75,0.76
-23.0,-5.75,0.84375
-22.0,-5.75,0.7333333333333333
-21.0,-5.75,0.90625
-20.0,-5.75,0.7666666666666667
-19.0,-5.75,0.8695652173913043
-18.0,-5.75,0.9615384615384616
-17.0,-5.75,0.8709677419354839
-16.0,-5.75,1.0
-15.0,-5.75,1.0
-14.0,-5.75,1.0
-13.0,-5.75,0.9459459459459459
-12.0,-5.75,1.0
-11.0,-5.75,1.0
-10.0,-5.75,1.0
-9.0,-5.75,0.9629629629629629
-8.0,-5.75,1.0
-7.0,-5.75,1.0
-6.0,-5.75,0.9655172413793104
-5.0,-5.75,1.0
-4.0,-5.75,1.0
-3.0,-5.75,1.0
-2.0,-5.75,1.0
-1.0,-5.75,1.0
-0.0,-5.75,1.0
1.0,-5.75,1.0
2.0,-5.75,1.0
3.0,-5.75,1.0
4.0,-5.75,1.0
5.0,-5.75,1.0
6.0,-5.75,0.9655172413793104
7.0,-5.75,1.0
8.0,-5.75,1.0
9.0,-5.75,1.0
10.0,-5.75,1.0

-40.0,-5.5,0.0
-39.0,-5.5,0.0967741935483871
-38.0,-5.5,0.10638297872340426
-37.0,-5.5,0.02631578947368421
-36.0,-5.5,0.12
-35.0,-5.5,0.16
-34.0,-5.5,0.375
-33.0,-5.5,0.5526315789473685
-32.0,-5.5,0.5769230769230769
-31.0,-5.5,0.625
-30.0,-5.5,0.9565217391304348
-29.0,-5.5,0.7142857142857143
-28.0,-5.5,0.90625
-27.0,-5.5,0.6875
-26.0,-5.5,0.7714285714285715
-25.0,-5.5,0.9375
-24.0,-5.5,0.8888888888888888
-23.0,-5.5,0.8275862068965517
-22.0,-5.5,0.9696969696969697
-21.0,-5.5,0.7407407407407407
-20.0,-5.5,0.95
-19.0,-5.5,0.96
-18.0,-5.5,0.9090909090909091
-17.0,-5.5,0.9
-16.0,-5.5,0.9705882352941176
-15.0,-5.5,1.0
-14.0,-5.5,1.0
-13.0,-5.5,0.9565217391304348
-12.0,-5.5,1.0
-11.0,-5.5,1.0
-10.0,-5.5,1.0
-9.0,-5.5,1.0
-8.0,-5.5,1.0
-7.0,-5.5,1.0
-6.0,-5.5,1.0
-5.0,-5.5,1.0
-4.0,-5.5,1.0
-3.0,-5.5,1.0
-2.0,-5.5,1.0
-1.0,-5.5,1.0
-0.0,-5.5,1.0
1.0,-5.5,1.0
2.0,-5.5,1.0
3.0,-5.5,1.0
4.0,-5.5,1.0
5.0,-5.5,1.0
6.0,-5.5,1.0
7.0,-5.5,1.0
8.0,-5.5,1.0
9.0,-5.5,1.0
10.0,-5.5,0.96

-40.0,-5.25,0.0
-39.0,-5.25,0.0
-38.0,-5.25,0.047619047619047616
-37.0,-5.25,0.09090909090909091
-36.0,-5.25,0.043478260869565216
-35.0,-5.25,0.15384615384615385
-34.0,-5.25,0.17647058823529413
-33.0,-5.25,0.1891891891891892
-32.0,-5.25,0.375
-31.0,-5.25,0.24324324324324326
-30.0,-5.25,0.4074074074074074
-29.0,-5.25,0.36363636363636365
-28.0,-5.25,0.4375
-27.0,-5.25,0.48148148148148145
-26.0,-5.25,0.4864864864864865
-25.0,-5.25,0.5142857142857142
-24.0,-5.25,0.4166666666666667
-23.0,-5.25,0.5675675675675675
-22.0,-5.25,0.6428571428571429
-21.0,-5.25,0.48484848484848486
-20.0,-5.25,0.8076923076923077
-19.0,-5.25,0.8666666666666667
-18.0,-5.25,0.8333333333333334
-17.0,-5.25,0.9642857142857143
-16.0,-5.25,0.972972972972973
-15.0,-5.25,0.92
-14.0,-5.25,0.9032258064516129
-13.0,-5.25,0.9615384615384616
-12.0,-5.25,1.0
-11.0,-5.25,1.0
-10.0,-5.25,1.0
-9.0,-5.25,1.0
-8.0,-5.25,1.0
-7.0,-5.25,1.0
-6.0,-5.25,1.0
-5.0,-5.25,1.0
-4.0,-5.25,1.0
-3.0,-5.25,1.0
-2.0,-5.25,1.0
-1.0,-5.25,1.0
-0.0,-5.25,1.0
1.0,-5.25,1.0
2.0,-5.25,1.0
3.0,-5.25,1.0
4.0,-5.25,1.0
5.0,-5.25,1.0
6.0,-5.25,1.0
7.0,-5.25,1.0
8.0,-5.25,1.0
9.0,-5.25,1.0
10.0,-5.25,1.0

-40.0,-5.0,0.0
-39.0,-5.0,0.0
-38.0,-5.0,0.034482758620689655
-37.0,-5.0,0.037037037037037035
-36.0,-5.0,0.02857142857142857
-35.0,-5.0,0.06451612903225806
-34.0,-5.0,0.041666666666666664
-33.0,-5.0,0.08333333333333333
-32.0,-5.0,0.08333333333333333
-31.0,-5.0,0.32
-30.0,-5.0,0.2903225806451613
-29.0,-5.0,0.23076923076923078
-28.0,-5.0,0.22580645161290322
-27.0,-5.0,0.4166666666666667
-26.0,-5.0,0.37142857142857144
-25.0,-5.0,0.6153846153846154
-24.0,-5.0,0.4864864864864865
-23.0,-5.0,0.4444444444444444
-22.0,-5.0,0.40625
-21.0,-5.0,0.6896551724137931
-20.0,-5.0,0.56
-19.0,-5.0,0.65
-18.0,-5.0,0.7333333333333333
-17.0,-5.0,0.875
-16.0,-5.0,0.9230769230769231
-15.0,-5.0,0.9230769230769231
-14.0,-5.0,0.9354838709677419
-13.0,-5.0,1.0
-12.0,-5.0,1.0
-11.0,-5.0,1.0
-10.0,-5.0,0.9714285714285714
-9.0,-5.0,1.0
-8.0,-5.0,1.0
-7.0,-5.0,1.0
-6.0,-5.0,1.0
-5.0,-5.0,1.0
-4.0,-5.0,1.0
-3.0,-5.0,1.0
-2.0,-5.0,1.0
-1.0,-5.0,1.0
-0.0,-5.0,1.0
1.0,-5.0,1.0
2.0,-5.0,1.0
3.0,-5.0,1.0
4.0,-5.0,1.0
5.0,-5.0,1.0
6.0,-5.0,1.0
7.0,-5.0,1.0
8.0,-5.0,1.0
9.0,-5.0,1.0
10.0,-5.0,1.0

-40.0,-4.75,0.0
-39.0,-4.75,0.0
-38.0,-4.75,0.024390243902439025
-37.0,-4.75,0.07692307692307693
-36.0,-4.75,0.058823529411764705
-35.0,-4.75,0.10256410256410256
-34.0,-4.75,0.047619047619047616
-33.0,-4.75,0.08695652173913043
-32.0,-4.75,0.15
-31.0,-4.75,0.30303030303030304
-30.0,-4.75,0.10526315789473684
-29.0,-4.75,0.23333333333333334
-28.0,-4.75,0.3448275862068966
-27.0,-4.75,0.1875
-26.0,-4.75,0.2903225806451613
-25.0,-4.75,0.40540540540540543
-24.0,-4.75,0.1935483870967742
-23.0,-4.75,0.3870967741935484
-22.0,-4.75,0.38235294117647056
-21.0,-4.75,0.4074074074074074
-20.0,-4.75,0.7586206896551724
-19.0,-4.75,0.68
-18.0,-4.75,0.6486486486486487
-17.0,-4.75,0.6071428571428571
-16.0,-4.75,1.0
-15.0,-4.75,0.9642857142857143
-14.0,-4.75,0.9777777777777777
-13.0,-4.75,1.0
-12.0,-4.75,1.0
-11.0,-4.75,1.0
-10.0,-4.75,1.0
-9.0,-4.75,1.0
-8.0,-4.75,1.0
-7.0,-4.75,1.0
-6.0,-4.75,1.0
-5.0,-4.75,1.0
-4.0,-4.75,1.0
-3.0,-4.75,1.0
-2.0,-4.75,1.0
-1.0,-4.75,1.0
-0.0,-4.75,1.0
1.0,-4.75,1.0
2.0,-4.75,1.0
3.0,-4.75,1.0
4.0,-4.75,1.0
5.0,-4.75,1.0
6.0,-4.75,1.0
7.0,-4.75,1.0
8.0,-4.75,0.9615384615384616
9.0,-4.75,1.0
10.0,-4.75,1.0

-40.0,-4.5,0.0
-39.0,-4.5,0.0
-38.0,-4.5,0.09375
-37.0,-4.5,0.07317073170731707
-36.0,-4.5,0.10810810810810811
-35.0,-4.5,0.2857142857142857
-34.0,-4.5,0.45161290322580644
-33.0,-4.5,0.4583333333333333
-32.0,-4.5,0.45
-31.0,-4.5,0.6296296296296297
-30.0,-4.5,0.8125
-29.0,-4.5,0.6470588235294118
-28.0,-4.5,0.5
-27.0,-4.5,0.6451612903225806
-26.0,-4.5,0.65
-25.0,-4.5,0.7142857142857143
-24.0,-4.5,0.7368421052631579
-23.0,-4.5,0.8
-22.0,-4.5,0.75
-21.0,-4.5,0.9310344827586207
-20.0,-4.5,0.8387096774193549
-19.0,-4.5,0.8461538461538461
-18.0,-4.5,0.9130434782608695
-17.0,-4.5,0.9354838709677419
-16.0,-4.5,0.9142857142857143
-15.0,-4.5,1.0
-14.0,-4.5,1.0
-13.0,-4.5,1.0
-12.0,-4.5,1.0
-11.0,-4.5,1.0
-10.0,-4.5,1.0
-9.0,-4.5,1.0
-8.0,-4.5,1.0
-7.0,-4.5,1.0
-6.0,-4.5,1.0
-5.0,-4.5,1.0
-4.0,-4.5,1.0
-3.0,-4.5,1.0
-2.0,-4.5,1.0
-1.0,-4.5,1.0
-0.0,-4.5,1.0
1.0,-4.5,1.0
2.0,-4.5,1.0
3.0,-4.5,1.0
4.0,-4.5,1.0
5.0,-4.5,1.0
6.0,-4.5,1.0
7.0,-4.5,1.0
8.0,-4.5,1.0
9.0,-4.5,1.0
10.0,-4.5,1.0

-40.0,-4.25,0.0
-39.0,-4.25,0.0
-38.0,-4.25,0.0
-37.0,-4.25,0.0
-36.0,-4.25,0.04
-35.0,-4.25,0.13636363636363635
-34.0,-4.25,0.20833333333333334
-33.0,-4.25,0.17857142857142858
-32.0,-4.25,0.2
-31.0,-4.25,0.37142857142857144
-30.0,-4.25,0.25806451612903225
-29.0,-4.25,0.4074074074074074
-28.0,-4.25,0.4074074074074074
-27.0,-4.25,0.53125
-26.0,-4.25,0.5
-25.0,-4.25,0.6666666666666666
-24.0,-4.25,0.6521739130434783
-23.0,-4.25,0.6
-22.0,-4.25,0.5405405405405406
-21.0,-4.25,0.8095238095238095
-20.0,-4.25,0.8148148148148148
-19.0,-4.25,0.875
-18.0,-4.25,0.8148148148148148
-17.0,-4.25,1.0
-16.0,-4.25,0.9574468085106383
-15.0,-4.25,0.9642857142857143
-14.0,-4.25,1.0
-13.0,-4.25,1.0
-12.0,-4.25,1.0
-11.0,-4.25,1.0
-10.0,-4.25,1.0
-9.0,-4.25,1.0
-8.0,-4.25,1.0
-7.0,-4.25,1.0
-6.0,-4.25,1.0
-5.0,-4.25,1.0
-4.0,-4.25,1.0
-3.0,-4.25,1.0
-2.0,-4.25,1.0
-1.0,-4.25,1.0
-0.0,-4.25,1.0
1.0,-4.25,1.0
2.0,-4.25,1.0
3.0,-4.25,1.0
4.0,-4.25,1.0
5.0,-4.25,1.0
6.0,-4.25,1.0
7.0,-4.25,1.0
8.0,-4.25,1.0
9.0,-4.25,1.0
10.0,-4.25,1.0

-40.0,-4.0,0.0
-39.0,-4.0,0.0
-38.0,-4.0,0.030303030303030304
-37.0,-4.0,0.05263157894736842
-36.0,-4.0,0.0
-35.0,-4.0,0.0
-34.0,-4.0,0.06666666666666667
-33.0,-4.0,0.08333333333333333
-32.0,-4.0,0.038461538461538464
-31.0,-4.0,0.07142857142857142
-30.0,-4.0,0.08333333333333333
-29.0,-4.0,0.22727272727272727
-28.0,-4.0,0.09090909090909091
-27.0,-4.0,0.21739130434782608
-26.0,-4.0,0.2916666666666667
-25.0,-4.0,0.32
-24.0,-4.0,0.3793103448275862
-23.0,-4.0,0.4074074074074074
-22.0,-4.0,0.5483870967741935
-21.0,-4.0,0.5128205128205128
-20.0,-4.0,0.5333333333333333
-19.0,-4.0,0.7931034482758621
-18.0,-4.0,0.6285714285714286
-17.0,-4.0,0.7941176470588235
-16.0,-4.0,0.9411764705882353
-15.0,-4.0,0.9333333333333333
-14.0,-4.0,1.0
-13.0,-4.0,0.975609756097561
-12.0,-4.0,1.0
-11.0,-4.0,1.0
-10.0,-4.0,1.0
-9.0,-4.0,1.0
-8.0,-4.0,1.0
-7.0,-4.0,1.0
-6.0,-4.0,1.0
-5.0,-4.0,1.0
-4.0,-4.0,1.0
-3.0,-4.0,1.0
-2.0,-4.0,1.0
-1.0,-4.0,1.0
-0.0,-4.0,1.0
1.0,-4.0,1.0
2.0,-4.0,1.0
3.0,-4.0,1.0
4.0,-4.0,1.0
5.0,-4.0,1.0
6.0,-4.0,1.0
7.0,-4.0,1.0
8.0,-4.0,1.0
9.0,-4.0,1.0
10.0,-4.0,1.0

-40.0,-3.75,0.0
-39.0,-3.75,0.0
-38.0,-3.75,0.0
-37.0,-3.75,0.06666666666666667
-36.0,-3.75,0.17391304347826086
-35.0,-3.75,0.41379310344827586
-34.0,-3.75,0.16666666666666666
-33.0,-3.75,0.25806451612903225
-32.0,-3.75,0.26666666666666666
-31.0,-3.75,0.3888888888888889
-30.0,-3.75,0.2972972972972973
-29.0,-3.75,0.3888888888888889
-28.0,-3.75,0.425
-27.0,-3.75,0.525
-26.0,-3.75,0.575
-25.0,-3.75,0.391304347826087
-24.0,-3.75,0.38235294117647056
-23.0,-3.75,0.4782608695652174
-22.0,-3.75,0.48484848484848486
-21.0,-3.75,0.5555555555555556
-20.0,-3.75,0.4827586206896552
-19.0,-3.75,0.6551724137931034
-18.0,-3.75,0.71875
-17.0,-3.75,0.9117647058823529
-16.0,-3.75,0.8846153846153846
-15.0,-3.75,1.0
-14.0,-3.75,0.9642857142857143
-13.0,-3.75,1.0
-12.0,-3.75,1.0
-11.0,-3.75,1.0
-10.0,-3.75,1.0
-9.0,-3.75,1.0
-8.0,-3.75,1.0
-7.0,-3.75,1.0
-6.0,-3.75,1.0
-5.0,-3.75,1.0
-4.0,-3.75,1.0
-3.0,-3.75,1.0
-2.0,-3.75,1.0
-1.0,-3.75,1.0
-0.0,-3.75,1.0
1.0,-3.75,1.0
2.0,-3.75,1.0
3.0,-3.75,1.0
4.0,-3.75,1.0
5.0,-3.75,1.0
6.0,-3.75,1.0
7.0,-3.75,1.0
8.0,-3.75,1.0
9.0,-3.75,1.0
10.0,-3.75,1.0

-40.0,-3.5,0.0
-39.0,-3.5,0.0
-38.0,-3.5,0.0
-37.0,-3.5,0.0
-36.0,-3.5,0.14285714285714285
-35.0,-3.5,0.2222222222222222
-34.0,-3.5,0.21621621621621623
-33.0,-3.5,0.13513513513513514
-32.0,-3.5,0.16
-31.0,-3.5,0.27586206896551724
-30.0,-3.5,0.13793103448275862
-29.0,-3.5,0.25
-28.0,-3.5,0.21428571428571427
-27.0,-3.5,0.3488372093023256
-26.0,-3.5,0.2
-25.0,-3.5,0.3333333333333333
-24.0,-3.5,0.2
-23.0,-3.5,0.3
-22.0,-3.5,0.23076923076923078
-21.0,-3.5,0.4642857142857143
-20.0,-3.5,0.4
-19.0,-3.5,0.5769230769230769
-18.0,-3.5,0.7272727272727273
-17.0,-3.5,0.6296296296296297
-16.0,-3.5,0.8666666666666667
-15.0,-3.5,0.9722222222222222
-14.0,-3.5,0.9117647058823529
-13.0,-3.5,0.972972972972973
-12.0,-3.5,1.0
-11.0,-3.5,1.0
-10.0,-3.5,1.0
-9.0,-3.5,1.0
-8.0,-3.5,1.0
-7.0,-3.5,1.0
-6.0,-3.5,1.0
-5.0,-3.5,1.0
-4.0,-3.5,1.0
-3.0,-3.5,1.0
-2.0,-3.5,1.0
-1.0,-3.5,1.0
-0.0,-3.5,1.0
1.0,-3.5,1.0
2.0,-3.5,1.0
3.0,-3.5,1.0
4.0,-3.5,1.0
5.0,-3.5,1.0
6.0,-3.5,1.0
7.0,-3.5,1.0
8.0,-3.5,1.0
9.0,-3.5,1.0
10.0,-3.5,1.0

-40.0,-3.25,0.0
-39.0,-3.25,0.0
-38.0,-3.25,0.0
-37.0,-3.25,0.0
-36.0,-3.25,0.0
-35.0,-3.25,0.034482758620689655
-34.0,-3.25,0.11538461538461539
-33.0,-3.25,0.07142857142857142
-32.0,-3.25,0.21212121212121213
-31.0,-3.25,0.18181818181818182
-30.0,-3.25,0.19230769230769232
-29.0,-3.25,0.21428571428571427
-28.0,-3.25,0.17073170731707318
-27.0,-3.25,0.25925925925925924
-26.0,-3.25,0.38461538461538464
-25.0,-3.25,0.2571428571428571
-24.0,-3.25,0.38235294117647056
-23.0,-3.25,0.46153846153846156
-22.0,-3.25,0.5
-21.0,-3.25,0.4146341463414634
-20.0,-3.25,0.5789473684210527
-19.0,-3.25,0.5
-18.0,-3.25,0.6666666666666666
-17.0,-3.25,0.8571428571428571
-16.0,-3.25,0.9393939393939394
-15.0,-3.25,0.9285714285714286
-14.0,-3.25,0.9428571428571428
-13.0,-3.25,1.0
-12.0,-3.25,1.0
-11.0,-3.25,1.0
-10.0,-3.25,1.0
-9.0,-3.25,1.0
-8.0,-3.25,1.0
-7.0,-3.25,1.0
-6.0,-3.25,1.0
-5.0,-3.25,1.0
-4.0,-3.25,1.0
-3.0,-3.25,1.0
-2.0,-3.25,1.0
-1.0,-3.25,1.0
-0.0,-3.25,1.0
1.0,-3.25,1.0
2.0,-3.25,1.0
3.0,-3.25,1.0
4.0,-3.25,1.0
5.0,-3.25,1.0
6.0,-3.25,1.0
7.0,-3.25,1.0
8.0,-3.25,1.0
9.0,-3.25,1.0
10.0,-3.25,1.0

-40.0,-3.0,0.0
-39.0,-3.0,0.0
-38.0,-3.0,0.0
-37.0,-3.0,0.0
-36.0,-3.0,0.0
-35.0,-3.0,0.03571428571428571
-34.0,-3.0,0.05714285714285714
-33.0,-3.0,0.07407407407407407
-32.0,-3.0,0.025
-31.0,-3.0,0.2727272727272727
-30.0,-3.0,0.25806451612903225
-29.0,-3.0,0.15384615384615385
-28.0,-3.0,0.05
-27.0,-3.0,0.3076923076923077
-26.0,-3.0,0.26666666666666666
-25.0,-3.0,0.34375
-24.0,-3.0,0.39285714285714285
-23.0,-3.0,0.4666666666666667
-22.0,-3.0,0.5348837209302325
-21.0,-3.0,0.7391304347826086
-20.0,-3.0,0.48148148148148145
-19.0,-3.0,0.7777777777777778
-18.0,-3.0,0.88
-17.0,-3.0,0.7894736842105263
-16.0,-3.0,0.9523809523809523
-15.0,-3.0,0.8857142857142857
-14.0,-3.0,0.9655172413793104
-13.0,-3.0,1.0
-12.0,-3.0,1.0
-11.0,-3.0,0.9642857142857143
-10.0,-3.0,1.0
-9.0,-3.0,1.0
-8.0,-3.0,1.0
-7.0,-3.0,1.0
-6.0,-3.0,1.0
-5.0,-3.0,1.0
-4.0,-3.0,0.9393939393939394
-3.0,-3.0,1.0
-2.0,-3.0,1.0
-1.0,-3.0,1.0
-0.0,-3.0,1.0
1.0,-3.0,1.0
2.0,-3.0,1.0
3.0,-3.0,1.0
4.0,-3.0,1.0
5.0,-3.0,1.0
6.0,-3.0,1.0
7.0,-3.0,1.0
8.0,-3.0,1.0
9.0,-3.0,1.0
10.0,-3.0,1.0

-40.0,-2.75,0.0
-39.0,-2.75,0.0
-38.0,-2.75,0.0
-37.0,-2.75,0.0
-36.0,-2.75,0.03571428571428571
-35.0,-2.75,0.0
-34.0,-2.75,0.0
-33.0,-2.75,0.0
-32.0,-2.75,0.07142857142857142
-31.0,-2.75,0.03225806451612903
-30.0,-2.75,0.17857142857142858
-29.0,-2.75,0.08333333333333333
-28.0,-2.75,0.07692307692307693
-27.0,-2.75,0.08333333333333333
-26.0,-2.75,0.09375
-25.0,-2.75,0.10344827586206896
-24.0,-2.75,0.034482758620689655
-23.0,-2.75,0.21739130434782608
-22.0,-2.75,0.2
-21.0,-2.75,0.4166666666666667
-20.0,-2.75,0.2777777777777778
-19.0,-2.75,0.4827586206896552
-18.0,-2.75,0.45454545454545453
-17.0,-2.75,0.8888888888888888
-16.0,-2.75,0.8387096774193549
-15.0,-2.75,0.9705882352941176
-14.0,-2.75,0.9545454545454546
-13.0,-2.75,1.0
-12.0,-2.75,1.0
-11.0,-2.75,1.0
-10.0,-2.75,1.0
-9.0,-2.75,1.0
-8.0,-2.75,1.0
-7.0,-2.75,1.0
-6.0,-2.75,1.0
-5.0,-2.75,1.0
-4.0,-2.75,1.0
-3.0,-2.75,1.0
-2.0,-2.75,1.0
-1.0,-2.75,1.0
-0.0,-2.75,1.0
1.0,-2.75,1.0
2.0,-2.75,1.0
3.0,-2.75,1.0
4.0,-2.75,1.0
5.0,-2.75,1.0
6.0,-2.75,1.0
7.0,-2.75,1.0
8.0,-2.75,1.0
9.0,-2.75,1.0
10.0,-2.75,1.0

-40.0,-2.5,0.0
-39.0,-2.5,0.0
-38.0,-2.5,0.0
-37.0,-2.5,0.0
-36.0,-2.5,0.0
-35.0,-2.5,0.0
-34.0,-2.5,0.0
-33.0,-2.5,0.0
-32.0,-2.5,0.0
-31.0,-2.5,0.041666666666666664
-30.0,-2.5,0.043478260869565216
-29.0,-2.5,0.030303030303030304
-28.0,-2.5,0.0
-27.0,-2.5,0.0
-26.0,-2.5,0.0967741935483871
-25.0,-2.5,0.043478260869565216
-24.0,-2.5,0.21739130434782608
-23.0,-2.5,0.13793103448275862
-22.0,-2.5,0.21428571428571427
-21.0,-2.5,0.2647058823529412
-20.0,-2.5,0.27586206896551724
-19.0,-2.5,0.375
-18.0,-2.5,0.7741935483870968
-17.0,-2.5,0.7142857142857143
-16.0,-2.5,0.8529411764705882
-15.0,-2.5,0.9117647058823529
-14.0,-2.5,1.0
-13.0,-2.5,1.0
-12.0,-2.5,1.0
-11.0,-2.5,1.0
-10.0,-2.5,1.0
-9.0,-2.5,1.0
-8.0,-2.5,1.0
-7.0,-2.5,1.0
-6.0,-2.5,1.0
-5.0,-2.5,1.0
-4.0,-2.5,1.0
-3.0,-2.5,1.0
-2.0,-2.5,1.0
-1.0,-2.5,1.0
-0.0,-2.5,1.0
1.0,-2.5,1.0
2.0,-2.5,1.0
3.0,-2.5,1.0
4.0,-2.5,1.0
5.0,-2.5,1.0
6.0,-2.5,1.0
7.0,-2.5,1.0
8.0,-2.5,1.0
9.0,-2.5,1.0
10.0,-2.5,1.0

-40.0,-2.25,0.0
-39.0,-2.25,0.0
-38.0,-2.25,0.0
-37.0,-2.25,0.0
-36.0,-2.25,0.05405405405405406
-35.0,-2.25,0.07142857142857142
-34.0,-2.25,0.0
-33.0,-2.25,0.0
-32.0,-2.25,0.0
-31.0,-2.25,0.07407407407407407
-30.0,-2.25,0.03333333333333333
-29.0,-2.25,0.11428571428571428
-28.0,-2.25,0.10344827586206896
-27.0,-2.25,0.07142857142857142
-26.0,-2.25,0.0967741935483871
-25.0,-2.25,0.15625
-24.0,-2.25,0.0
-23.0,-2.25,0.17857142857142858
-22.0,-2.25,0.13636363636363635
-21.0,-2.25,0.3333333333333333
-20.0,-2.25,0.29411764705882354
-19.0,-2.25,0.5357142857142857
-18.0,-2.25,0.46153846153846156
-17.0,-2.25,0.6
-16.0,-2.25,0.8928571428571429
-15.0,-2.25,1.0
-14.0,-2.25,0.975
-13.0,-2.25,1.0
-12.0,-2.25,1.0
-11.0,-2.25,1.0
-10.0,-2.25,1.0
-9.0,-2.25,1.0
-8.0,-2.25,1.0
-7.0,-2.25,1.0
-6.0,-2.25,1.0
-5.0,-2.25,1.0
-4.0,-2.25,1.0
-3.0,-2.25,1.0
-2.0,-2.25,1.0
-1.0,-2.25,1.0
-0.0,-2.25,1.0
1.0,-2.25,1.0
2.0,-2.25,1.0
3.0,-2.25,1.0
4.0,-2.25,1.0
5.0,-2.25,1.0
6.0,-2.25,1.0
7.0,-2.25,1.0
8.0,-2.25,1.0
9.0,-2.25,1.0
10.0,-2.25,1.0

-40.0,-2.0,0.0
-39.0,-2.0,0.0
-38.0,-2.0,0.0
-37.0,-2.0,0.0
-36.0,-2.0,0.029411764705882353
-35.0,-2.0,0.0
-34.0,-2.0,0.0
-33.0,-2.0,0.037037037037037035
-32.0,-2.0,0.0
-31.0,-2.0,0.038461538461538464
-30.0,-2.0,0.043478260869565216
-29.0,-2.0,0.05263157894736842
-28.0,-2.0,0.08823529411764706
-27.0,-2.0,0.1111111111111111
-26.0,-2.0,0.034482758620689655
-25.0,-2.0,0.034482758620689655
-24.0,-2.0,0.1
-23.0,-2.0,0.15384615384615385
-22.0,-2.0,0.3870967741935484
-21.0,-2.0,0.26666666666666666
-20.0,-2.0,0.43333333333333335
-19.0,-2.0,0.4827586206896552
-18.0,-2.0,0.6111111111111112
-17.0,-2.0,0.7272727272727273
-16.0,-2.0,0.6756756756756757
-15.0,-2.0,0.8275862068965517
-14.0,-2.0,0.9142857142857143
-13.0,-2.0,1.0
-12.0,-2.0,0.967741935483871
-11.0,-2.0,1.0
-10.0,-2.0,0.9523809523809523
-9.0,-2.0,1.0
-8.0,-2.0,1.0
-7.0,-2.0,1.0
-6.0,-2.0,1.0
-5.0,-2.0,1.0
-4.0,-2.0,1.0
-3.0,-2.0,1.0
-2.0,-2.0,1.0
-1.0,-2.0,1.0
-0.0,-2.0,1.0
1.0,-2.0,1.0
2.0,-2.0,1.0
3.0,-2.0,1.0
4.0,-2.0,1.0
5.0,-2.0,1.0
6.0,-2.0,1.0
7.0,-2.0,1.0
8.0,-2.0,1.0
9.0,-2.0,1.0
10.0,-2.0,1.0

-40.0,-1.75,0.0
-39.0,-1.75,0.0
-38.0,-1.75,0.0
-37.0,-1.75,0.18181818181818182
-36.0,-1.75,0.18181818181818182
-35.0,-1.75,0.25806451612903225
-34.0,-1.75,0.4
-33.0,-1.75,0.4090909090909091
-32.0,-1.75,0.5
-31.0,-1.75,0.3076923076923077
-30.0,-1.75,0.47368421052631576
-29.0,-1.75,0.6956521739130435
-28.0,-1.75,0.6538461538461539
-27.0,-1.75,0.6944444444444444
-26.0,-1.75,0.7333333333333333
-25.0,-1.75,0.5384615384615384
-24.0,-1.75,0.6785714285714286
-23.0,-1.75,0.8709677419354839
-22.0,-1.75,0.6333333333333333
-21.0,-1.75,0.9411764705882353
-20.0,-1.75,0.8571428571428571
-19.0,-1.75,0.9090909090909091
-18.0,-1.75,0.9444444444444444
-17.0,-1.75,1.0
-16.0,-1.75,1.0
-15.0,-1.75,1.0
-14.0,-1.75,1.0
-13.0,-1.75,1.0
-12.0,-1.75,1.0
-11.0,-1.75,1.0
-10.0,-1.75,1.0
-9.0,-1.75,1.0
-8.0,-1.75,1.0
-7.0,-1.75,1.0
-6.0,-1.75,1.0
-5.0,-1.75,1.0
-4.0,-1.75,1.0
-3.0,-1.75,1.0
-2.0,-1.75,1.0
-1.0,-1.75,1.0
-0.0,-1.75,1.0
1.0,-1.75,1.0
2.0,-1.75,1.0
3.0,-1.75,1.0
4.0,-1.75,1.0
5.0,-1.75,1.0
6.0,-1.75,1.0
7.0,-1.75,1.0
8.0,-1.75,1.0
9.0,-1.75,1.0
10.0,-1.75,1.0

-40.0,-1.5,0.0
-39.0,-1.5,0.06451612903225806
-38.0,-1.5,0.11538461538461539
-37.0,-1.5,0.18181818181818182
-36.0,-1.5,0.2903225806451613
-35.0,-1.5,0.16666666666666666
-34.0,-1.5,0.27586206896551724
-33.0,-1.5,0.5405405405405406
-32.0,-1.5,0.5277777777777778
-31.0,-1.5,0.4444444444444444
-30.0,-1.5,0.40625
-29.0,-1.5,0.6666666666666666
-28.0,-1.5,0.5333333333333333
-27.0,-1.5,0.5277777777777778
-26.0,-1.5,0.7083333333333334
-25.0,-1.5,0.5454545454545454
-24.0,-1.5,0.6666666666666666
-23.0,-1.5,0.7878787878787878
-22.0,-1.5,0.8
-21.0,-1.5,0.96
-20.0,-1.5,0.8918918918918919
-19.0,-1.5,1.0
-18.0,-1.5,1.0
-17.0,-1.5,1.0
-16.0,-1.5,1.0
-15.0,-1.5,1.0
-14.0,-1.5,1.0
-13.0,-1.5,1.0
-12.0,-1.5,1.0
-11.0,-1.5,1.0
-10.0,-1.5,1.0
-9.0,-1.5,1.0
-8.0,-1.5,1.0
-7.0,-1.5,1.0
-6.0,-1.5,1.0
-5.0,-1.5,1.0
-4.0,-1.5,1.0
-3.0,-1.5,1.0
-2.0,-1.5,1.0
-1.0,-1.5,1.0
-0.0,-1.5,1.0
1.0,-1.5,1.0
2.0,-1.5,1.0
3.0,-1.5,1.0
4.0,-1.5,1.0
5.0,-1.5,1.0
6.0,-1.5,1.0
7.0,-1.5,1.0
8.0,-1.5,1.0
9.0,-1.5,1.0
10.0,-1.5,1.0

-40.0,-1.25,0.0
-39.0,-1.25,0.03225806451612903
-38.0,-1.25,0.0
-37.0,-1.25,0.12903225806451613
-36.0,-1.25,0.08571428571428572
-35.0,-1.25,0.32142857142857145
-34.0,-1.25,0.2903225806451613
-33.0,-1.25,0.2692307692307692
-32.0,-1.25,0.3103448275862069
-31.0,-1.25,0.4666666666666667
-30.0,-1.25,0.6666666666666666
-29.0,-1.25,0.75
-28.0,-1.25,0.6551724137931034
-27.0,-1.25,0.4878048780487805
-26.0,-1.25,0.7
-25.0,-1.25,0.48148148148148145
-24.0,-1.25,0.6857142857142857
-23.0,-1.25,0.7352941176470589
-22.0,-1.25,0.7837837837837838
-21.0,-1.25,0.9285714285714286
-20.0,-1.25,0.8333333333333334
-19.0,-1.25,0.8571428571428571
-18.0,-1.25,0.8148148148148148
-17.0,-1.25,0.9615384615384616
-16.0,-1.25,1.0
-15.0,-1.25,1.0
-14.0,-1.25,1.0
-13.0,-1.25,1.0
-12.0,-1.25,1.0
-11.0,-1.25,1.0
-10.0,-1.25,1.0
-9.0,-1.25,1.0
-8.0,-1.25,1.0
-7.0,-1.25,1.0
-6.0,-1.25,1.0
-5.0,-1.25,1.0
-4.0,-1.25,1.0
-3.0,-1.25,1.0
-2.0,-1.25,1.0
-1.0,-1.25,1.0
-0.0,-1.25,1.0
1.0,-1.25,1.0
2.0,-1.25,1.0
3.0,-1.25,1.0
4.0,-1.25,1.0
5.0,-1.25,1.0
6.0,-1.25,1.0
7.0,-1.25,1.0
8.0,-1.25,1.0
9.0,-1.25,1.0
10.0,-1.25,1.0

-40.0,-1.0,0.0
-39.0,-1.0,0.0
-38.0,-1.0,0.0
-37.0,-1.0,0.0
-36.0,-1.0,0.0
-35.0,-1.0,0.0
-34.0,-1.0,0.024390243902439025
-33.0,-1.0,0.05
-32.0,-1.0,0.047619047619047616
-31.0,-1.0,0.02702702702702703
-30.0,-1.0,0.0
-29.0,-1.0,0.03225806451612903
-28.0,-1.0,0.06451612903225806
-27.0,-1.0,0.12
-26.0,-1.0,0.11538461538461539
-25.0,-1.0,0.391304347826087
-24.0,-1.0,0.26666666666666666
-23.0,-1.0,0.24
-22.0,-1.0,0.3333333333333333
-21.0,-1.0,0.25925925925925924
-20.0,-1.0,0.2916666666666667
-19.0,-1.0,0.35714285714285715
-18.0,-1.0,0.37037037037037035
-17.0,-1.0,0.6666666666666666
-16.0,-1.0,0.7435897435897436
-15.0,-1.0,0.7222222222222222
-14.0,-1.0,0.7333333333333333
-13.0,-1.0,0.9696969696969697
-12.0,-1.0,0.7894736842105263
-11.0,-1.0,0.9459459459459459
-10.0,-1.0,0.7916666666666666
-9.0,-1.0,0.9629629629629629
-8.0,-1.0,0.8571428571428571
-7.0,-1.0,0.9642857142857143
-6.0,-1.0,0.9642857142857143
-5.0,-1.0,1.0
-4.0,-1.0,0.8918918918918919
-3.0,-1.0,1.0
-2.0,-1.0,1.0
-1.0,-1.0,1.0
-0.0,-1.0,1.0
1.0,-1.0,1.0
2.0,-1.0,1.0
3.0,-1.0,1.0
4.0,-1.0,1.0
5.0,-1.0,1.0
6.0,-1.0,1.0
7.0,-1.0,1.0
8.0,-1.0,1.0
9.0,-1.0,1.0
10.0,-1.0,1.0

-40.0,-0.75,0.1
-39.0,-0.75,0.037037037037037035
-38.0,-0.75,0.0
-37.0,-0.75,0.1111111111111111
-36.0,-0.75,0.15625
-35.0,-0.75,0.4117647058823529
-34.0,-0.75,0.5666666666666667
-33.0,-0.75,0.6956521739130435
-32.0,-0.75,0.6666666666666666
-31.0,-0.75,0.88
-30.0,-0.75,0.9
-29.0,-0.75,0.8
-28.0,-0.75,0.8888888888888888
-27.0,-0.75,0.8461538461538461
-26.0,-0.75,0.9615384615384616
-25.0,-0.75,1.0
-24.0,-0.75,0.9705882352941176
-23.0,-0.75,0.972972972972973
-22.0,-0.75,0.9705882352941176
-21.0,-0.75,1.0
-20.0,-0.75,1.0
-19.0,-0.75,1.0
-18.0,-0.75,1.0
-17.0,-0.75,1.0
-16.0,-0.75,1.0
-15.0,-0.75,1.0
-14.0,-0.75,1.0
-13.0,-0.75,1.0
-12.0,-0.75,1.0
-11.0,-0.75,1.0
-10.0,-0.75,1.0
-9.0,-0.75,1.0
-8.0,-0.75,1.0
-7.0,-0.75,1.0
-6.0,-0.75,1.0
-5.0,-0.75,1.0
-4.0,-0.75,1.0
-3.0,-0.75,1.0
-2.0,-0.75,1.0
-1.0,-0.75,1.0
-0.0,-0.75,1.0
1.0,-0.75,1.0
2.0,-0.75,1.0
3.0,-0.75,1.0
4.0,-0.75,1.0
5.0,-0.75,1.0
6.0,-0.75,1.0
7.0,-0.75,1.0
8.0,-0.75,1.0
9.0,-0.75,1.0
10.0,-0.75,1.0

-40.0,-0.5,0.0
-39.0,-0.5,0.0
-38.0,-0.5,0.2413793103448276
-37.0,-0.5,0.3125
-36.0,-0.5,0.5
-35.0,-0.5,0.575
-34.0,-0.5,0.7647058823529411
-33.0,-0.5,0.8666666666666667
-32.0,-0.5,0.9285714285714286
-31.0,-0.5,1.0
-30.0,-0.5,1.0
-29.0,-0.5,1.0
-28.0,-0.5,0.9642857142857143
-27.0,-0.5,1.0
-26.0,-0.5,0.967741935483871
-25.0,-0.5,1.0
-24.0,-0.5,1.0
-23.0,-0.5,1.0
-22.0,-0.5,1.0
-21.0,-0.5,1.0
-20.0,-0.5,1.0
-19.0,-0.5,1.0
-18.0,-0.5,1.0
-17.0,-0.5,1.0
-16.0,-0.5,1.0
-15.0,-0.5,1.0
-14.0,-0.5,1.0
-13.0,-0.5,1.0
-12.0,-0.5,1.0
-11.0,-0.5,1.0
-10.0,-0.5,1.0
-9.0,-0.5,1.0
-8.0,-0.5,1.0
-7.0,-0.5,1.0
-6.0,-0.5,1.0
-5.0,-0.5,1.0
-4.0,-0.5,1.0
-3.0,-0.5,1.0
-2.0,-0.5,1.0
-1.0,-0.5,1.0
-0.0,-0.5,1.0
1.0,-0.5,1.0
2.0,-0.5,1.0
3.0,-0.5,1.0
4.0,-0.5,1.0
5.0,-0.5,1.0
6.0,-0.5,1.0
7.0,-0.5,1.0
8.0,-0.5,1.0
9.0,-0.5,1.0
10.0,-0.5,1.0

-40.0,-0.25,0.0
-39.0,-0.25,0.023255813953488372
-38.0,-0.25,0.0
-37.0,-0.25,0.1
-36.0,-0.25,0.10810810810810811
-35.0,-0.25,0.11538461538461539
-34.0,-0.25,0.5
-33.0,-0.25,0.37037037037037035
-32.0,-0.25,0.6666666666666666
-31.0,-0.25,0.59375
-30.0,-0.25,0.7142857142857143
-29.0,-0.25,0.6923076923076923
-28.0,-0.25,0.7692307692307693
-27.0,-0.25,0.7777777777777778
-26.0,-0.25,0.7941176470588235
-25.0,-0.25,0.7941176470588235
-24.0,-0.25,0.8947368421052632
-23.0,-0.25,0.9473684210526315
-22.0,-0.25,0.8666666666666667
-21.0,-0.25,0.9354838709677419
-20.0,-0.25,0.8235294117647058
-19.0,-0.25,0.7931034482758621
-18.0,-0.25,0.95
-17.0,-0.25,0.8787878787878788
-16.0,-0.25,0.88
-15.0,-0.25,0.84
-14.0,-0.25,1.0
-13.0,-0.25,0.7407407407407407
-12.0,-0.25,0.7647058823529411
-11.0,-0.25,0.825
-10.0,-0.25,0.8666666666666667
-9.0,-0.25,0.8076923076923077
-8.0,-0.25,0.8421052631578947
-7.0,-0.25,0.8928571428571429
-6.0,-0.25,0.9047619047619048
-5.0,-0.25,0.8484848484848485
-4.0,-0.25,1.0
-3.0,-0.25,0.96
-2.0,-0.25,0.9743589743589743
-1.0,-0.25,0.96875
-0.0,-0.25,0.9259259259259259
1.0,-0.25,0.96
2.0,-0.25,1.0
3.0,-0.25,1.0
4.0,-0.25,1.0
5.0,-0.25,1.0
6.0,-0.25,1.0
7.0,-0.25,1.0
8.0,-0.25,1.0
9.0,-0.25,1.0
10.0,-0.25,1.0

-40.0,0.0,0.0
-39.0,0.0,0.0
-38.0,0.0,0.03571428571428571
-37.0,0.0,0.0
-36.0,0.0,0.0
-35.0,0.0,0.0
-34.0,0.0,0.03125
-33.0,0.0,0.0
-32.0,0.0,0.02857142857142857
-31.0,0.0,0.043478260869565216
-30.0,0.0,0.02702702702702703
-29.0,0.0,0.08571428571428572
-28.0,0.0,0.12121212121212122
-27.0,0.0,0.08571428571428572
-26.0,0.0,0.3055555555555556
-25.0,0.0,0.11764705882352941
-24.0,0.0,0.21428571428571427
-23.0,0.0,0.2857142857142857
-22.0,0.0,0.2692307692307692
-21.0,0.0,0.2727272727272727
-20.0,0.0,0.39285714285714285
-19.0,0.0,0.3333333333333333
-18.0,0.0,0.4523809523809524
-17.0,0.0,0.3333333333333333
-16.0,0.0,0.47058823529411764
-15.0,0.0,0.45161290322580644
-14.0,0.0,0.3793103448275862
-13.0,0.0,0.44
-12.0,0.0,0.48148148148148145
-11.0,0.0,0.4782608695652174
-10.0,0.0,0.5161290322580645
-9.0,0.0,0.3225806451612903
-8.0,0.0,0.4117647058823529
-7.0,0.0,0.4857142857142857
-6.0,0.0,0.53125
-5.0,0.0,0.5483870967741935
-4.0,0.0,0.3793103448275862
-3.0,0.0,0.6
-2.0,0.0,0.5161290322580645
-1.0,0.0,0.5454545454545454
-0.0,0.0,0.7407407407407407
1.0,0.0,0.8297872340425532
2.0,0.0,0.926829268292683
3.0,0.0,1.0
4.0,0.0,1.0
5.0,0.0,1.0
6.0,0.0,1.0
7.0,0.0,1.0
8.0,0.0,1.0
9.0,0.0,1.0
10.0,0.0,1.0

-40.0,0.25,0.0
-39.0,0.25,0.034482758620689655
-38.0,0.25,0.06060606060606061
-37.0,0.25,0.09375
-36.0,0.25,0.19444444444444445
-35.0,0.25,0.3333333333333333
-34.0,0.25,0.2727272727272727
-33.0,0.25,0.5
-32.0,0.25,0.72
-31.0,0.25,0.9310344827586207
-30.0,0.25,0.875
-29.0,0.25,1.0
-28.0,0.25,0.9629629629629629
-27.0,0.25,1.0
-26.0,0.25,1.0
-25.0,0.25,1.0
-24.0,0.25,1.0
-23.0,0.25,1.0
-22.0,0.25,1.0
-21.0,0.25,1.0
-20.0,0.25,1.0
-19.0,0.25,1.0
-18.0,0.25,1.0
-17.0,0.25,1.0
-16.0,0.25,1.0
-15.0,0.25,1.0
-14.0,0.25,1.0
-13.0,0.25,1.0
-12.0,0.25,1.0
-11.0,0.25,1.0
-10.0,0.25,1.0
-9.0,0.25,1.0
-8.0,0.25,1.0
-7.0,0.25,1.0
-6.0,0.25,1.0
-5.0,0.25,1.0
-4.0,0.25,1.0
-3.0,0.25,1.0
-2.0,0.25,1.0
-1.0,0.25,1.0
-0.0,0.25,1.0
1.0,0.25,1.0
2.0,0.25,1.0
3.0,0.25,1.0
4.0,0.25,1.0
5.0,0.25,1.0
6.0,0.25,1.0
7.0,0.25,1.0
8.0,0.25,1.0
9.0,0.25,1.0
10.0,0.25,1.0

-40.0,0.5,0.0625
-39.0,0.5,0.16129032258064516
-38.0,0.5,0.16
-37.0,0.5,0.2
-36.0,0.5,0.3181818181818182
-35.0,0.5,0.5161290322580645
-34.0,0.5,0.6896551724137931
-33.0,0.5,0.8787878787878788
-32.0,0.5,1.0
-31.0,0.5,1.0
-30.0,0.5,1.0
-29.0,0.5,1.0
-28.0,0.5,1.0
-27.0,0.5,1.0
-26.0,0.5,1.0
-25.0,0.5,1.0
-24.0,0.5,0.9666666666666667
-23.0,0.5,1.0
-22.0,0.5,1.0
-21.0,0.5,1.0
-20.0,0.5,1.0
-19.0,0.5,1.0
-18.0,0.5,1.0
-17.0,0.5,1.0
-16.0,0.5,1.0
-15.0,0.5,1.0
-14.0,0.5,1.0
-13.0,0.5,1.0
-12.0,0.5,1.0
-11.0,0.5,1.0
-10.0,0.5,1.0
-9.0,0.5,1.0
-8.0,0.5,1.0
-7.0,0.5,1.0
-6.0,0.5,1.0
-5.0,0.5,1.0
-4.0,0.5,1.0
-3.0,0.5,1.0
-2.0,0.5,1.0
-1.0,0.5,1.0
-0.0,0.5,1.0
1.0,0.5,1.0
2.0,0.5,1.0
3.0,0.5,1.0
4.0,0.5,1.0
5.0,0.5,1.0
6.0,0.5,1.0
7.0,0.5,1.0
8.0,0.5,1.0
9.0,0.5,1.0
10.0,0.5,1.0

-40.0,0.75,0.0
-39.0,0.75,0.0
-38.0,0.75,0.08571428571428572
-37.0,0.75,0.1
-36.0,0.75,0.23529411764705882
-35.0,0.75,0.2
-34.0,0.75,0.16666666666666666
-33.0,0.75,0.4375
-32.0,0.75,0.5384615384615384
-31.0,0.75,0.6111111111111112
-30.0,0.75,0.6785714285714286
-29.0,0.75,0.8064516129032258
-28.0,0.75,0.6538461538461539
-27.0,0.75,0.7297297297297297
-26.0,0.75,0.6470588235294118
-25.0,0.75,0.5769230769230769
-24.0,0.75,0.7142857142857143
-23.0,0.75,0.6764705882352942
-22.0,0.75,0.7586206896551724
-21.0,0.75,0.9333333333333333
-20.0,0.75,0.7586206896551724
-19.0,0.75,0.68
-18.0,0.75,0.8787878787878788
-17.0,0.75,0.8636363636363636
-16.0,0.75,0.7857142857142857
-15.0,0.75,0.8478260869565217
-14.0,0.75,0.8571428571428571
-13.0,0.75,0.9310344827586207
-12.0,0.75,0.9310344827586207
-11.0,0.75,0.8928571428571429
-10.0,0.75,1.0
-9.0,0.75,1.0
-8.0,0.75,0.9411764705882353
-7.0,0.75,1.0
-6.0,0.75,1.0
-5.0,0.75,1.0
-4.0,0.75,1.0
-3.0,0.75,1.0
-2.0,0.75,1.0
-1.0,0.75,1.0
-0.0,0.75,1.0
1.0,0.75,1.0
2.0,0.75,1.0
3.0,0.75,1.0
4.0,0.75,1.0
5.0,0.75,1.0
6.0,0.75,1.0
7.0,0.75,1.0
8.0,0.75,1.0
9.0,0.75,1.0
10.0,0.75,1.0

-40.0,1.0,0.0
-39.0,1.0,0.027777777777777776
-38.0,1.0,0.0
-37.0,1.0,0.0
-36.0,1.0,0.0
-35.0,1.0,0.03333333333333333
-34.0,1.0,0.0
-33.0,1.0,0.0
-32.0,1.0,0.10714285714285714
-31.0,1.0,0.1111111111111111
-30.0,1.0,0.07692307692307693
-29.0,1.0,0.043478260869565216
-28.0,1.0,0.06451612903225806
-27.0,1.0,0.20689655172413793
-26.0,1.0,0.2608695652173913
-25.0,1.0,0.30303030303030304
-24.0,1.0,0.2647058823529412
-23.0,1.0,0.2222222222222222
-22.0,1.0,0.41379310344827586
-21.0,1.0,0.45714285714285713
-20.0,1.0,0.3793103448275862
-19.0,1.0,0.3888888888888889
-18.0,1.0,0.32
-17.0,1.0,0.45161290322580644
-16.0,1.0,0.4411764705882353
-15.0,1.0,0.4411764705882353
-14.0,1.0,0.5925925925925926
-13.0,1.0,0.5517241379310345
-12.0,1.0,0.7
-11.0,1.0,0.5882352941176471
-10.0,1.0,0.7407407407407407
-9.0,1.0,0.7666666666666667
-8.0,1.0,0.7428571428571429
-7.0,1.0,0.8666666666666667
-6.0,1.0,0.96
-5.0,1.0,0.8125
-4.0,1.0,0.7096774193548387
-3.0,1.0,0.8148148148148148
-2.0,1.0,0.8095238095238095
-1.0,1.0,0.84375
-0.0,1.0,0.9210526315789473
1.0,1.0,0.9642857142857143
2.0,1.0,1.0
3.0,1.0,1.0
4.0,1.0,1.0
5.0,1.0,1.0
6.0,1.0,1.0
7.0,1.0,1.0
8.0,1.0,1.0
9.0,1.0,1.0
10.0,1.0,1.0

-40.0,1.25,0.0
-39.0,1.25,0.0967741935483871
-38.0,1.25,0.15625
-37.0,1.25,0.4074074074074074
-36.0,1.25,0.4583333333333333
-35.0,1.25,0.6785714285714286
-34.0,1.25,0.6296296296296297
-33.0,1.25,0.8181818181818182
-32.0,1.25,0.8076923076923077
-31.0,1.25,0.8620689655172413
-30.0,1.25,0.926829268292683
-29.0,1.25,0.9615384615384616
-28.0,1.25,0.8611111111111112
-27.0,1.25,0.9428571428571428
-26.0,1.25,1.0
-25.0,1.25,1.0
-24.0,1.25,0.9722222222222222
-23.0,1.25,1.0
-22.0,1.25,1.0
-21.0,1.25,1.0
-20.0,1.25,0.96875
-19.0,1.25,0.967741935483871
-18.0,1.25,1.0
-17.0,1.25,1.0
-16.0,1.25,1.0
-15.0,1.25,1.0
-14.0,1.25,0.9285714285714286
-13.0,1.25,1.0
-12.0,1.25,1.0
-11.0,1.25,1.0
-10.0,1.25,0.9642857142857143
-9.0,1.25,1.0
-8.0,1.25,1.0
-7.0,1.25,1.0
-6.0,1.25,1.0
-5.0,1.25,1.0
-4.0,1.25,1.0
-3.0,1.25,1.0
-2.0,1.25,1.0
-1.0,1.25,1.0
-0.0,1.25,1.0
1.0,1.25,1.0
2.0,1.25,1.0
3.0,1.25,1.0
4.0,1.25,1.0
5.0,1.25,1.0
6.0,1.25,1.0
7.0,1.25,1.0
8.0,1.25,1.0
9.0,1.25,1.0
10.0,1.25,1.0

-40.0,1.5,0.0
-39.0,1.5,0.0
-38.0,1.5,0.20689655172413793
-37.0,1.5,0.19230769230769232
-36.0,1.5,0.1935483870967742
-35.0,1.5,0.42857142857142855
-34.0,1.5,0.4782608695652174
-33.0,1.5,0.4117647058823529
-32.0,1.5,0.5806451612903226
-31.0,1.5,0.6486486486486487
-30.0,1.5,0.48148148148148145
-29.0,1.5,0.6363636363636364
-28.0,1.5,0.4857142857142857
-27.0,1.5,0.6538461538461539
-26.0,1.5,0.64
-25.0,1.5,0.8387096774193549
-24.0,1.5,0.8235294117647058
-23.0,1.5,0.7037037037037037
-22.0,1.5,0.6666666666666666
-21.0,1.5,0.8620689655172413
-20.0,1.5,0.9032258064516129
-19.0,1.5,0.9629629629629629
-18.0,1.5,0.9545454545454546
-17.0,1.5,1.0
-16.0,1.5,1.0
-15.0,1.5,1.0
-14.0,1.5,1.0
-13.0,1.5,1.0
-12.0,1.5,1.0
-11.0,1.5,1.0
-10.0,1.5,1.0
-9.0,1.5,1.0
-8.0,1.5,1.0
-7.0,1.5,1.0
-6.0,1.5,1.0
-5.0,1.5,1.0
-4.0,1.5,1.0
-3.0,1.5,1.0
-2.0,1.5,1.0
-1.0,1.5,1.0
-0.0,1.5,1.0
1.0,1.5,1.0
2.0,1.5,1.0
3.0,1.5,1.0
4.0,1.5,1.0
5.0,1.5,1.0
6.0,1.5,1.0
7.0,1.5,1.0
8.0,1.5,1.0
9.0,1.5,1.0
10.0,1.5,1.0

-40.0,1.75,0.0
-39.0,1.75,0.07142857142857142
-38.0,1.75,0.05
-37.0,1.75,0.0
-36.0,1.75,0.08571428571428572
-35.0,1.75,0.18518518518518517
-34.0,1.75,0.09375
-33.0,1.75,0.058823529411764705
-32.0,1.75,0.34782608695652173
-31.0,1.75,0.19230769230769232
-30.0,1.75,0.28125
-29.0,1.75,0.30434782608695654
-28.0,1.75,0.4
-27.0,1.75,0.2692307692307692
-26.0,1.75,0.45
-25.0,1.75,0.32432432432432434
-24.0,1.75,0.28
-23.0,1.75,0.5
-22.0,1.75,0.45454545454545453
-21.0,1.75,0.84375
-20.0,1.75,0.6666666666666666
-19.0,1.75,0.8064516129032258
-18.0,1.75,0.9310344827586207
-17.0,1.75,0.8823529411764706
-16.0,1.75,0.9473684210526315
-15.0,1.75,1.0
-14.0,1.75,1.0
-13.0,1.75,1.0
-12.0,1.75,1.0
-11.0,1.75,1.0
-10.0,1.75,1.0
-9.0,1.75,1.0
-8.0,1.75,1.0
-7.0,1.75,1.0
-6.0,1.75,1.0
-5.0,1.75,1.0
-4.0,1.75,1.0
-3.0,1.75,1.0
-2.0,1.75,1.0
-1.0,1.75,1.0
-0.0,1.75,1.0
1.0,1.75,1.0
2.0,1.75,1.0
3.0,1.75,0.9696969696969697
4.0,1.75,1.0
5.0,1.75,1.0
6.0,1.75,1.0
7.0,1.75,1.0
8.0,1.75,1.0
9.0,1.75,1.0
10.0,1.75,1.0

-40.0,2.0,0.0
-39.0,2.0,0.0
-38.0,2.0,0.0
-37.0,2.0,0.0
-36.0,2.0,0.034482758620689655
-35.0,2.0,0.0625
-34.0,2.0,0.034482758620689655
-33.0,2.0,0.08108108108108109
-32.0,2.0,0.2413793103448276
-31.0,2.0,0.03125
-30.0,2.0,0.12121212121212122
-29.0,2.0,0.2692307692307692
-28.0,2.0,0.2608695652173913
-27.0,2.0,0.19230769230769232
-26.0,2.0,0.2777777777777778
-25.0,2.0,0.26666666666666666
-24.0,2.0,0.18604651162790697
-23.0,2.0,0.4642857142857143
-22.0,2.0,0.4117647058823529
-21.0,2.0,0.3076923076923077
-20.0,2.0,0.5666666666666667
-19.0,2.0,0.46153846153846156
-18.0,2.0,0.5925925925925926
-17.0,2.0,0.7878787878787878
-16.0,2.0,0.7916666666666666
-15.0,2.0,0.9230769230769231
-14.0,2.0,0.8928571428571429
-13.0,2.0,0.85
-12.0,2.0,0.9761904761904762
-11.0,2.0,0.8787878787878788
-10.0,2.0,0.9130434782608695
-9.0,2.0,0.9666666666666667
-8.0,2.0,0.8709677419354839
-7.0,2.0,0.8666666666666667
-6.0,2.0,0.9714285714285714
-5.0,2.0,0.9705882352941176
-4.0,2.0,1.0
-3.0,2.0,1.0
-2.0,2.0,1.0
-1.0,2.0,1.0
-0.0,2.0,0.9736842105263158
1.0,2.0,0.9629629629629629
2.0,2.0,1.0
3.0,2.0,1.0
4.0,2.0,1.0
5.0,2.0,1.0
6.0,2.0,1.0
7.0,2.0,1.0
8.0,2.0,1.0
9.0,2.0,1.0
10.0,2.0,1.0

-40.0,2.25,0.42857142857142855
-39.0,2.25,0.4230769230769231
-38.0,2.25,0.3611111111111111
-37.0,2.25,0.36666666666666664
-36.0,2.25,0.6666666666666666
-35.0,2.25,0.5769230769230769
-34.0,2.25,0.5
-33.0,2.25,0.48
-32.0,2.25,0.5185185185185185
-31.0,2.25,0.7333333333333333
-30.0,2.25,0.6458333333333334
-29.0,2.25,0.45454545454545453
-28.0,2.25,0.65625
-27.0,2.25,0.6666666666666666
-26.0,2.25,0.48148148148148145
-25.0,2.25,0.7931034482758621
-24.0,2.25,0.6071428571428571
-23.0,2.25,0.6666666666666666
-22.0,2.25,0.7272727272727273
-21.0,2.25,0.5757575757575758
-20.0,2.25,0.6451612903225806
-19.0,2.25,0.7307692307692307
-18.0,2.25,0.8125
-17.0,2.25,0.8620689655172413
-16.0,2.25,0.9696969696969697
-15.0,2.25,0.9259259259259259
-14.0,2.25,1.0
-13.0,2.25,1.0
-12.0,2.25,1.0
-11.0,2.25,1.0
-10.0,2.25,1.0
-9.0,2.25,1.0
-8.0,2.25,1.0
-7.0,2.25,1.0
-6.0,2.25,1.0
-5.0,2.25,1.0
-4.0,2.25,1.0
-3.0,2.25,1.0
-2.0,2.25,1.0
-1.0,2.25,1.0
-0.0,2.25,1.0
1.0,2.25,1.0
2.0,2.25,1.0
3.0,2.25,1.0
4.0,2.25,1.0
5.0,2.25,1.0
6.0,2.25,1.0
7.0,2.25,1.0
8.0,2.25,1.0
9.0,2.25,1.0
10.0,2.25,1.0

-40.0,2.5,0.25
-39.0,2.5,0.5142857142857142
-38.0,2.5,0.37037037037037035
-37.0,2.5,0.4482758620689655
-36.0,2.5,0.41935483870967744
-35.0,2.5,0.6388888888888888
-34.0,2.5,0.6052631578947368
-33.0,2.5,0.46153846153846156
-32.0,2.5,0.36363636363636365
-31.0,2.5,0.3333333333333333
-30.0,2.5,0.4090909090909091
-29.0,2.5,0.4375
-28.0,2.5,0.5277777777777778
-27.0,2.5,0.4166666666666667
-26.0,2.5,0.75
-25.0,2.5,0.6666666666666666
-24.0,2.5,0.6
-23.0,2.5,0.6
-22.0,2.5,0.631578947368421
-21.0,2.5,0.6071428571428571
-20.0,2.5,0.6923076923076923
-19.0,2.5,0.7619047619047619
-18.0,2.5,0.7619047619047619
-17.0,2.5,0.8275862068965517
-16.0,2.5,0.9142857142857143
-15.0,2.5,0.9411764705882353
-14.0,2.5,1.0
-13.0,2.5,0.96875
-12.0,2.5,1.0
-11.0,2.5,0.9736842105263158
-10.0,2.5,1.0
-9.0,2.5,1.0
-8.0,2.5,1.0
-7.0,2.5,1.0
-6.0,2.5,1.0
-5.0,2.5,1.0
-4.0,2.5,1.0
-3.0,2.5,1.0
-2.0,2.5,1.0
-1.0,2.5,1.0
-0.0,2.5,1.0
1.0,2.5,1.0
2.0,2.5,1.0
3.0,2.5,1.0
4.0,2.5,1.0
5.0,2.5,1.0
6.0,2.5,1.0
7.0,2.5,1.0
8.0,2.5,1.0
9.0,2.5,1.0
10.0,2.5,1.0

-40.0,2.75,0.1875
-39.0,2.75,0.42857142857142855
-38.0,2.75,0.3684210526315789
-37.0,2.75,0.38461538461538464
-36.0,2.75,0.5
-35.0,2.75,0.5172413793103449
-34.0,2.75,0.5555555555555556
-33.0,2.75,0.6296296296296297
-32.0,2.75,0.7714285714285715
-31.0,2.75,0.6551724137931034
-30.0,2.75,0.6388888888888888
-29.0,2.75,0.37037037037037035
-28.0,2.75,0.631578947368421
-27.0,2.75,0.5277777777777778
-26.0,2.75,0.6363636363636364
-25.0,2.75,0.5833333333333334
-24.0,2.75,0.7307692307692307
-23.0,2.75,0.631578947368421
-22.0,2.75,0.7333333333333333
-21.0,2.75,0.7058823529411765
-20.0,2.75,0.7037037037037037
-19.0,2.75,0.7419354838709677
-18.0,2.75,0.9090909090909091
-17.0,2.75,0.8
-16.0,2.75,0.9565217391304348
-15.0,2.75,0.9444444444444444
-14.0,2.75,1.0
-13.0,2.75,1.0
-12.0,2.75,1.0
-11.0,2.75,1.0
-10.0,2.75,1.0
-9.0,2.75,1.0
-8.0,2.75,1.0
-7.0,2.75,1.0
-6.0,2.75,0.9655172413793104
-5.0,2.75,1.0
-4.0,2.75,1.0
-3.0,2.75,1.0
-2.0,2.75,1.0
-1.0,2.75,1.0
-0.0,2.75,1.0
1.0,2.75,1.0
2.0,2.75,1.0
3.0,2.75,1.0
4.0,2.75,1.0
5.0,2.75,1.0
6.0,2.75,1.0
7.0,2.75,1.0
8.0,2.75,1.0
9.0,2.75,1.0
10.0,2.75,1.0

-40.0,3.0,0.058823529411764705
-39.0,3.0,0.02702702702702703
-38.0,3.0,0.0
-37.0,3.0,0.05714285714285714
-36.0,3.0,0.21052631578947367
-35.0,3.0,0.17391304347826086
-34.0,3.0,0.041666666666666664
-33.0,3.0,0.10526315789473684
-32.0,3.0,0.11538461538461539
-31.0,3.0,0.16666666666666666
-30.0,3.0,0.16129032258064516
-29.0,3.0,0.2903225806451613
-28.0,3.0,0.38095238095238093
-27.0,3.0,0.40540540540540543
-26.0,3.0,0.4838709677419355
-25.0,3.0,0.5185185185185185
-24.0,3.0,0.48148148148148145
-23.0,3.0,0.42857142857142855
-22.0,3.0,0.6333333333333333
-21.0,3.0,0.6
-20.0,3.0,0.75
-19.0,3.0,0.8076923076923077
-18.0,3.0,0.8285714285714286
-17.0,3.0,0.8461538461538461
-16.0,3.0,0.9545454545454546
-15.0,3.0,1.0
-14.0,3.0,1.0
-13.0,3.0,0.9512195121951219
-12.0,3.0,1.0
-11.0,3.0,1.0
-10.0,3.0,1.0
-9.0,3.0,1.0
-8.0,3.0,1.0
-7.0,3.0,1.0
-6.0,3.0,1.0
-5.0,3.0,1.0
-4.0,3.0,0.9411764705882353
-3.0,3.0,1.0
-2.0,3.0,1.0
-1.0,3.0,1.0
-0.0,3.0,1.0
1.0,3.0,1.0
2.0,3.0,1.0
3.0,3.0,1.0
4.0,3.0,1.0
5.0,3.0,1.0
6.0,3.0,1.0
7.0,3.0,1.0
8.0,3.0,1.0
9.0,3.0,1.0
10.0,3.0,1.0

-40.0,3.25,0.17647058823529413
-39.0,3.25,0.38235294117647056
-38.0,3.25,0.32142857142857145
-37.0,3.25,0.38095238095238093
-36.0,3.25,0.5
-35.0,3.25,0.5882352941176471
-34.0,3.25,0.5
-33.0,3.25,0.48
-32.0,3.25,0.46153846153846156
-31.0,3.25,0.6206896551724138
-30.0,3.25,0.5
-29.0,3.25,0.5111111111111111
-28.0,3.25,0.6153846153846154
-27.0,3.25,0.7307692307692307
-26.0,3.25,0.47619047619047616
-25.0,3.25,0.6666666666666666
-24.0,3.25,0.6153846153846154
-23.0,3.25,0.6216216216216216
-22.0,3.25,0.72
-21.0,3.25,0.68
-20.0,3.25,0.55
-19.0,3.25,0.7941176470588235
-18.0,3.25,0.9230769230769231
-17.0,3.25,0.7931034482758621
-16.0,3.25,0.8823529411764706
-15.0,3.25,1.0
-14.0,3.25,1.0
-13.0,3.25,1.0
-12.0,3.25,1.0
-11.0,3.25,1.0
-10.0,3.25,1.0
-9.0,3.25,1.0
-8.0,3.25,1.0
-7.0,3.25,1.0
-6.0,3.25,1.0
-5.0,3.25,1.0
-4.0,3.25,1.0
-3.0,3.25,1.0
-2.0,3.25,1.0
-1.0,3.25,0.9523809523809523
-0.0,3.25,1.0
1.0,3.25,1.0
2.0,3.25,1.0
3.0,3.25,1.0
4.0,3.25,1.0
5.0,3.25,1.0
6.0,3.25,1.0
7.0,3.25,1.0
8.0,3.25,1.0
9.0,3.25,1.0
10.0,3.25,1.0

-40.0,3.5,0.5714285714285714
-39.0,3.5,0.5714285714285714
-38.0,3.5,0.4722222222222222
-37.0,3.5,0.45714285714285713
-36.0,3.5,0.40625
-35.0,3.5,0.5135135135135135
-34.0,3.5,0.696969696969697
-33.0,3.5,0.5416666666666666
-32.0,3.5,0.64
-31.0,3.5,0.4838709677419355
-30.0,3.5,0.5769230769230769
-29.0,3.5,0.4
-28.0,3.5,0.41379310344827586
-27.0,3.5,0.5
-26.0,3.5,0.7368421052631579
-25.0,3.5,0.7692307692307693
-24.0,3.5,0.6285714285714286
-23.0,3.5,0.7142857142857143
-22.0,3.5,0.5675675675675675
-21.0,3.5,0.5652173913043478
-20.0,3.5,0.76
-19.0,3.5,0.918918918918919
-18.0,3.5,0.7857142857142857
-17.0,3.5,0.8888888888888888
-16.0,3.5,0.9047619047619048
-15.0,3.5,1.0
-14.0,3.5,1.0
-13.0,3.5,1.0
-12.0,3.5,1.0
-11.0,3.5,1.0
-10.0,3.5,1.0
-9.0,3.5,1.0
-8.0,3.5,1.0
-7.0,3.5,1.0
-6.0,3.5,1.0
-5.0,3.5,1.0
-4.0,3.5,1.0
-3.0,3.5,1.0
-2.0,3.5,1.0
-1.0,3.5,1.0
-0.0,3.5,1.0
1.0,3.5,1.0
2.0,3.5,1.0
3.0,3.5,1.0
4.0,3.5,1.0
5.0,3.5,1.0
6.0,3.5,1.0
7.0,3.5,1.0
8.0,3.5,1.0
9.0,3.5,1.0
10.0,3.5,1.0

-40.0,3.75,0.2727272727272727
-39.0,3.75,0.11538461538461539
-38.0,3.75,0.2962962962962963
-37.0,3.75,0.37037037037037035
-36.0,3.75,0.35135135135135137
-35.0,3.75,0.5517241379310345
-34.0,3.75,0.42857142857142855
-33.0,3.75,0.3333333333333333
-32.0,3.75,0.5151515151515151
-31.0,3.75,0.5333333333333333
-30.0,3.75,0.5357142857142857
-29.0,3.75,0.53125
-28.0,3.75,0.6521739130434783
-27.0,3.75,0.5882352941176471
-26.0,3.75,0.7931034482758621
-25.0,3.75,0.5714285714285714
-24.0,3.75,0.59375
-23.0,3.75,0.8333333333333334
-22.0,3.75,0.6333333333333333
-21.0,3.75,0.7714285714285715
-20.0,3.75,0.6829268292682927
-19.0,3.75,0.813953488372093
-18.0,3.75,0.75
-17.0,3.75,0.9411764705882353
-16.0,3.75,0.88
-15.0,3.75,1.0
-14.0,3.75,0.9655172413793104
-13.0,3.75,1.0
-12.0,3.75,1.0
-11.0,3.75,1.0
-10.0,3.75,1.0
-9.0,3.75,1.0
-8.0,3.75,1.0
-7.0,3.75,1.0
-6.0,3.75,1.0
-5.0,3.75,1.0
-4.0,3.75,1.0
-3.0,3.75,1.0
-2.0,3.75,1.0
-1.0,3.75,1.0
-0.0,3.75,1.0
1.0,3.75,1.0
2.0,3.75,1.0
3.0,3.75,1.0
4.0,3.75,1.0
5.0,3.75,1.0
6.0,3.75,1.0
7.0,3.75,1.0
8.0,3.75,1.0
9.0,3.75,1.0
10.0,3.75,1.0

-40.0,4.0,0.07692307692307693
-39.0,4.0,0.02631578947368421
-38.0,4.0,0.027777777777777776
-37.0,4.0,0.10344827586206896
-36.0,4.0,0.0625
-35.0,4.0,0.22857142857142856
-34.0,4.0,0.06896551724137931
-33.0,4.0,0.06896551724137931
-32.0,4.0,0.1724137931034483
-31.0,4.0,0.3103448275862069
-30.0,4.0,0.13793103448275862
-29.0,4.0,0.34375
-28.0,4.0,0.1935483870967742
-27.0,4.0,0.32142857142857145
-26.0,4.0,0.34615384615384615
-25.0,4.0,0.42424242424242425
-24.0,4.0,0.4230769230769231
-23.0,4.0,0.6190476190476191
-22.0,4.0,0.46875
-21.0,4.0,0.48148148148148145
-20.0,4.0,0.48148148148148145
-19.0,4.0,0.7741935483870968
-18.0,4.0,0.6896551724137931
-17.0,4.0,0.75
-16.0,4.0,1.0
-15.0,4.0,0.9142857142857143
-14.0,4.0,1.0
-13.0,4.0,0.9642857142857143
-12.0,4.0,0.967741935483871
-11.0,4.0,0.9428571428571428
-10.0,4.0,1.0
-9.0,4.0,1.0
-8.0,4.0,1.0
-7.0,4.0,1.0
-6.0,4.0,1.0
-5.0,4.0,1.0
-4.0,4.0,1.0
-3.0,4.0,1.0
-2.0,4.0,1.0
-1.0,4.0,1.0
-0.0,4.0,1.0
1.0,4.0,1.0
2.0,4.0,1.0
3.0,4.0,1.0
4.0,4.0,1.0
5.0,4.0,1.0
6.0,4.0,1.0
7.0,4.0,1.0
8.0,4.0,1.0
9.0,4.0,1.0
10.0,4.0,1.0

-40.0,4.25,0.23529411764705882
-39.0,4.25,0.4117647058823529
-38.0,4.25,0.4
-37.0,4.25,0.5263157894736842
-36.0,4.25,0.5666666666666667
-35.0,4.25,0.574468085106383
-34.0,4.25,0.43478260869565216
-33.0,4.25,0.5925925925925926
-32.0,4.25,0.5882352941176471
-31.0,4.25,0.6785714285714286
-30.0,4.25,0.53125
-29.0,4.25,0.6206896551724138
-28.0,4.25,0.696969696969697
-27.0,4.25,0.5454545454545454
-26.0,4.25,0.6666666666666666
-25.0,4.25,0.7575757575757576
-24.0,4.25,0.56
-23.0,4.25,0.68
-22.0,4.25,0.7941176470588235
-21.0,4.25,0.8
-20.0,4.25,0.7391304347826086
-19.0,4.25,0.76
-18.0,4.25,0.78125
-17.0,4.25,0.8620689655172413
-16.0,4.25,1.0
-15.0,4.25,0.972972972972973
-14.0,4.25,1.0
-13.0,4.25,1.0
-12.0,4.25,1.0
-11.0,4.25,1.0
-10.0,4.25,1.0
-9.0,4.25,1.0
-8.0,4.25,1.0
-7.0,4.25,1.0
-6.0,4.25,1.0
-5.0,4.25,1.0
-4.0,4.25,1.0
-3.0,4.25,1.0
-2.0,4.25,1.0
-1.0,4.25,1.0
-0.0,4.25,1.0
1.0,4.25,1.0
2.0,4.25,1.0
3.0,4.25,1.0
4.0,4.25,1.0
5.0,4.25,1.0
6.0,4.25,1.0
7.0,4.25,1.0
8.0,4.25,1.0
9.0,4.25,1.0
10.0,4.25,1.0

-40.0,4.5,0.1875
-39.0,4.5,0.1875
-38.0,4.5,0.17391304347826086
-37.0,4.5,0.11428571428571428
-36.0,4.5,0.058823529411764705
-35.0,4.5,0.18181818181818182
-34.0,4.5,0.22580645161290322
-33.0,4.5,0.16
-32.0,4.5,0.2
-31.0,4.5,0.3939393939393939
-30.0,4.5,0.16129032258064516
-29.0,4.5,0.2727272727272727
-28.0,4.5,0.2857142857142857
-27.0,4.5,0.4074074074074074
-26.0,4.5,0.3157894736842105
-25.0,4.5,0.45161290322580644
-24.0,4.5,0.3333333333333333
-23.0,4.5,0.25
-22.0,4.5,0.6176470588235294
-21.0,4.5,0.6666666666666666
-20.0,4.5,0.6
-19.0,4.5,0.8181818181818182
-18.0,4.5,0.7297297297297297
-17.0,4.5,0.8823529411764706
-16.0,4.5,0.875
-15.0,4.5,0.967741935483871
-14.0,4.5,1.0
-13.0,4.5,1.0
-12.0,4.5,1.0
-11.0,4.5,1.0
-10.0,4.5,1.0
-9.0,4.5,1.0
-8.0,4.5,1.0
-7.0,4.5,1.0
-6.0,4.5,1.0
-5.0,4.5,1.0
-4.0,4.5,1.0
-3.0,4.5,1.0
-2.0,4.5,1.0
-1.0,4.5,1.0
-0.0,4.5,1.0
1.0,4.5,1.0
2.0,4.5,1.0
3.0,4.5,1.0
4.0,4.5,0.9743589743589743
5.0,4.5,1.0
6.0,4.5,1.0
7.0,4.5,1.0
8.0,4.5,1.0
9.0,4.5,1.0
10.0,4.5,1.0

-40.0,4.75,0.0
-39.0,4.75,0.058823529411764705
-38.0,4.75,0.16666666666666666
-37.0,4.75,0.21428571428571427
-36.0,4.75,0.10714285714285714
-35.0,4.75,0.14285714285714285
-34.0,4.75,0.27906976744186046
-33.0,4.75,0.35714285714285715
-32.0,4.75,0.1
-31.0,4.75,0.42105263157894735
-30.0,4.75,0.4
-29.0,4.75,0.3055555555555556
-28.0,4.75,0.2903225806451613
-27.0,4.75,0.08823529411764706
-26.0,4.75,0.23809523809523808
-25.0,4.75,0.3684210526315789
-24.0,4.75,0.56
-23.0,4.75,0.625
-22.0,4.75,0.3939393939393939
-21.0,4.75,0.5
-20.0,4.75,0.3333333333333333
-19.0,4.75,0.6190476190476191
-18.0,4.75,0.625
-17.0,4.75,0.7352941176470589
-16.0,4.75,0.8918918918918919
-15.0,4.75,0.9583333333333334
-14.0,4.75,1.0
-13.0,4.75,1.0
-12.0,4.75,1.0
-11.0,4.75,1.0
-10.0,4.75,1.0
-9.0,4.75,1.0
-8.0,4.75,1.0
-7.0,4.75,1.0
-6.0,4.75,1.0
-5.0,4.75,1.0
-4.0,4.75,1.0
-3.0,4.75,1.0
-2.0,4.75,1.0
-1.0,4.75,1.0
-0.0,4.75,1.0
1.0,4.75,1.0
2.0,4.75,1.0
3.0,4.75,1.0
4.0,4.75,1.0
5.0,4.75,1.0
6.0,4.75,1.0
7.0,4.75,1.0
8.0,4.75,1.0
9.0,4.75,1.0
10.0,4.75,1.0

-40.0,5.0,0.07142857142857142
-39.0,5.0,0.0
-38.0,5.0,0.1
-37.0,5.0,0.14285714285714285
-36.0,5.0,0.17391304347826086
-35.0,5.0,0.17647058823529413
-34.0,5.0,0.1951219512195122
-33.0,5.0,0.25
-32.0,5.0,0.27586206896551724
-31.0,5.0,0.2222222222222222
-30.0,5.0,0.3225806451612903
-29.0,5.0,0.4838709677419355
-28.0,5.0,0.36363636363636365
-27.0,5.0,0.2692307692307692
-26.0,5.0,0.5357142857142857
-25.0,5.0,0.43243243243243246
-24.0,5.0,0.76
-23.0,5.0,0.5
-22.0,5.0,0.5666666666666667
-21.0,5.0,0.7941176470588235
-20.0,5.0,0.6666666666666666
-19.0,5.0,0.6521739130434783
-18.0,5.0,0.7941176470588235
-17.0,5.0,0.925
-16.0,5.0,0.9444444444444444
-15.0,5.0,0.9333333333333333
-14.0,5.0,0.9714285714285714
-13.0,5.0,0.967741935483871
-12.0,5.0,1.0
-11.0,5.0,1.0
-10.0,5.0,0.9629629629629629
-9.0,5.0,1.0
-8.0,5.0,1.0
-7.0,5.0,1.0
-6.0,5.0,1.0
-5.0,5.0,1.0
-4.0,5.0,1.0
-3.0,5.0,1.0
-2.0,5.0,1.0
-1.0,5.0,1.0
-0.0,5.0,1.0
1.0,5.0,1.0
2.0,5.0,1.0
3.0,5.0,1.0
4.0,5.0,1.0
5.0,5.0,1.0
6.0,5.0,1.0
7.0,5.0,1.0
8.0,5.0,1.0
9.0,5.0,1.0
10.0,5.0,1.0

-40.0,5.25,0.35714285714285715
-39.0,5.25,0.3125
-38.0,5.25,0.40625
-37.0,5.25,0.42857142857142855
-36.0,5.25,0.5
-35.0,5.25,0.5
-34.0,5.25,0.4444444444444444
-33.0,5.25,0.6428571428571429
-32.0,5.25,0.7027027027027027
-31.0,5.25,0.46875
-30.0,5.25,0.5
-29.0,5.25,0.3684210526315789
-28.0,5.25,0.55
-27.0,5.25,0.5925925925925926
-26.0,5.25,0.8214285714285714
-25.0,5.25,0.6666666666666666
-24.0,5.25,0.6428571428571429
-23.0,5.25,0.6
-22.0,5.25,0.875
-21.0,5.25,0.5882352941176471
-20.0,5.25,0.7727272727272727
-19.0,5.25,0.8108108108108109
-18.0,5.25,0.8518518518518519
-17.0,5.25,0.8518518518518519
-16.0,5.25,1.0
-15.0,5.25,1.0
-14.0,5.25,1.0
-13.0,5.25,1.0
-12.0,5.25,1.0
-11.0,5.25,1.0
-10.0,5.25,1.0
-9.0,5.25,1.0
-8.0,5.25,1.0
-7.0,5.25,1.0
-6.0,5.25,1.0
-5.0,5.25,1.0
-4.0,5.25,1.0
-3.0,5.25,1.0
-2.0,5.25,0.96875
-1.0,5.25,1.0
-0.0,5.25,1.0
1.0,5.25,1.0
2.0,5.25,1.0
3.0,5.25,1.0
4.0,5.25,1.0
5.0,5.25,1.0
6.0,5.25,1.0
7.0,5.25,1.0
8.0,5.25,1.0
9.0,5.25,1.0
10.0,5.25,1.0

-40.0,5.5,0.2
-39.0,5.5,0.1
-38.0,5.5,0.3125
-37.0,5.5,0.34615384615384615
-36.0,5.5,0.3157894736842105
-35.0,5.5,0.34615384615384615
-34.0,5.5,0.21428571428571427
-33.0,5.5,0.22727272727272727
-32.0,5.5,0.14285714285714285
-31.0,5.5,0.21212121212121213
-30.0,5.5,0.4411764705882353
-29.0,5.5,0.3333333333333333
-28.0,5.5,0.3125
-27.0,5.5,0.42424242424242425
-26.0,5.5,0.3611111111111111
-25.0,5.5,0.36363636363636365
-24.0,5.5,0.6
-23.0,5.5,0.4166666666666667
-22.0,5.5,0.5862068965517241
-21.0,5.5,0.5555555555555556
-20.0,5.5,0.5217391304347826
-19.0,5.5,0.75
-18.0,5.5,0.8
-17.0,5.5,0.8333333333333334
-16.0,5.5,0.875
-15.0,5.5,1.0
-14.0,5.5,1.0
-13.0,5.5,1.0
-12.0,5.5,1.0
-11.0,5.5,1.0
-10.0,5.5,1.0
-9.0,5.5,1.0
-8.0,5.5,1.0
-7.0,5.5,1.0
-6.0,5.5,1.0
-5.0,5.5,1.0
-4.0,5.5,1.0
-3.0,5.5,1.0
-2.0,5.5,1.0
-1.0,5.5,1.0
-0.0,5.5,1.0
1.0,5.5,1.0
2.0,5.5,1.0
3.0,5.5,1.0
4.0,5.5,1.0
5.0,5.5,1.0
6.0,5.5,1.0
7.0,5.5,1.0
8.0,5.5,1.0
9.0,5.5,1.0
10.0,5.5,1.0

-40.0,5.75,0.15
-39.0,5.75,0.23684210526315788
-38.0,5.75,0.1
-37.0,5.75,0.17647058823529413
-36.0,5.75,0.16666666666666666
-35.0,5.75,0.22580645161290322
-34.0,5.75,0.03333333333333333
-33.0,5.75,0.20512820512820512
-32.0,5.75,0.2222222222222222
-31.0,5.75,0.37037037037037035
-30.0,5.75,0.34375
-29.0,5.75,0.37037037037037035
-28.0,5.75,0.32432432432432434
-27.0,5.75,0.23076923076923078
-26.0,5.75,0.3870967741935484
-25.0,5.75,0.3448275862068966
-24.0,5.75,0.375
-23.0,5.75,0.4074074074074074
-22.0,5.75,0.42857142857142855
-21.0,5.75,0.3333333333333333
-20.0,5.75,0.5
-19.0,5.75,0.6451612903225806
-18.0,5.75,0.7307692307692307
-17.0,5.75,0.7142857142857143
-16.0,5.75,0.84
-15.0,5.75,0.96875
-14.0,5.75,0.9714285714285714
-13.0,5.75,1.0
-12.0,5.75,1.0
-11.0,5.75,1.0
-10.0,5.75,1.0
-9.0,5.75,1.0
-8.0,5.75,1.0
-7.0,5.75,1.0
-6.0,5.75,1.0
-5.0,5.75,1.0
-4.0,5.75,1.0
-3.0,5.75,1.0
-2.0,5.75,1.0
-1.0,5.75,1.0
-0.0,5.75,1.0
1.0,5.75,1.0
2.0,5.75,1.0
3.0,5.75,1.0
4.0,5.75,1.0
5.0,5.75,1.0
6.0,5.75,1.0
7.0,5.75,1.0
8.0,5.75,1.0
9.0,5.75,1.0
10.0,5.75,1.0

-40.0,6.0,0.0
-39.0,6.0,0.06451612903225806
-38.0,6.0,0.1
-37.0,6.0,0.08571428571428572
-36.0,6.0,0.1111111111111111
-35.0,6.0,0.24324324324324326
-34.0,6.0,0.1
-33.0,6.0,0.35294117647058826
-32.0,6.0,0.3793103448275862
-31.0,6.0,0.3225806451612903
-30.0,6.0,0.10526315789473684
-29.0,6.0,0.40625
-28.0,6.0,0.425
-27.0,6.0,0.6551724137931034
-26.0,6.0,0.37142857142857144
-25.0,6.0,0.4074074074074074
-24.0,6.0,0.6666666666666666
-23.0,6.0,0.5483870967741935
-22.0,6.0,0.6551724137931034
-21.0,6.0,0.7272727272727273
-20.0,6.0,0.631578947368421
-19.0,6.0,0.7037037037037037
-18.0,6.0,0.7222222222222222
-17.0,6.0,0.8928571428571429
-16.0,6.0,0.8484848484848485
-15.0,6.0,0.9090909090909091
-14.0,6.0,1.0
-13.0,6.0,1.0
-12.0,6.0,1.0
-11.0,6.0,1.0
-10.0,6.0,1.0
-9.0,6.0,1.0
-8.0,6.0,1.0
-7.0,6.0,1.0
-6.0,6.0,1.0
-5.0,6.0,1.0
-4.0,6.0,1.0
-3.0,6.0,1.0
-2.0,6.0,1.0
-1.0,6.0,1.0
-0.0,6.0,1.0
1.0,6.0,1.0
2.0,6.0,1.0
3.0,6.0,1.0
4.0,6.0,1.0
5.0,6.0,1.0
6.0,6.0,1.0
7.0,6.0,1.0
8.0,6.0,1.0
9.0,6.0,1.0
10.0,6.0,1.0

-40.0,6.25,0.16666666666666666
-39.0,6.25,0.3235294117647059
-38.0,6.25,0.5
-37.0,6.25,0.36666666666666664
-36.0,6.25,0.48484848484848486
-35.0,6.25,0.40625
-34.0,6.25,0.5666666666666667
-33.0,6.25,0.5833333333333334
-32.0,6.25,0.6785714285714286
-31.0,6.25,0.52
-30.0,6.25,0.7058823529411765
-29.0,6.25,0.5
-28.0,6.25,0.56
-27.0,6.25,0.5
-26.0,6.25,0.4090909090909091
-25.0,6.25,0.6538461538461539
-24.0,6.25,0.5
-23.0,6.25,0.5862068965517241
-22.0,6.25,0.7428571428571429
-21.0,6.25,0.6551724137931034
-20.0,6.25,0.8378378378378378
-19.0,6.25,0.7878787878787878
-18.0,6.25,0.6818181818181818
-17.0,6.25,0.8
-16.0,6.25,0.9512195121951219
-15.0,6.25,1.0
-14.0,6.25,1.0
-13.0,6.25,1.0
-12.0,6.25,1.0
-11.0,6.25,1.0
-10.0,6.25,1.0
-9.0,6.25,1.0
-8.0,6.25,1.0
-7.0,6.25,1.0
-6.0,6.25,1.0
-5.0,6.25,1.0
-4.0,6.25,1.0
-3.0,6.25,1.0
-2.0,6.25,1.0
-1.0,6.25,1.0
-0.0,6.25,1.0
1.0,6.25,1.0
2.0,6.25,1.0
3.0,6.25,1.0
4.0,6.25,1.0
5.0,6.25,1.0
6.0,6.25,1.0
7.0,6.25,1.0
8.0,6.25,1.0
9.0,6.25,1.0
10.0,6.25,1.0

-40.0,6.5,0.1
-39.0,6.5,0.20833333333333334
-38.0,6.5,0.09375
-37.0,6.5,0.3333333333333333
-36.0,6.5,0.34615384615384615
-35.0,6.5,0.19230769230769232
-34.0,6.5,0.2857142857142857
-33.0,6.5,0.34285714285714286
-32.0,6.5,0.25
-31.0,6.5,0.3
-30.0,6.5,0.28125
-29.0,6.5,0.23333333333333334
-28.0,6.5,0.32
-27.0,6.5,0.5
-26.0,6.5,0.4230769230769231
-25.0,6.5,0.35135135135135137
-24.0,6.5,0.41379310344827586
-23.0,6.5,0.4230769230769231
-22.0,6.5,0.3548387096774194
-21.0,6.5,0.4444444444444444
-20.0,6.5,0.5151515151515151
-19.0,6.5,0.45
-18.0,6.5,0.75
-17.0,6.5,0.8333333333333334
-16.0,6.5,0.7948717948717948
-15.0,6.5,1.0
-14.0,6.5,1.0
-13.0,6.5,1.0
-12.0,6.5,1.0
-11.0,6.5,1.0
-10.0,6.5,1.0
-9.0,6.5,1.0
-8.0,6.5,1.0
-7.0,6.5,1.0
-6.0,6.5,1.0
-5.0,6.5,1.0
-4.0,6.5,1.0
-3.0,6.5,1.0
-2.0,6.5,1.0
-1.0,6.5,1.0
-0.0,6.5,1.0
1.0,6.5,1.0
2.0,6.5,1.0
3.0,6.5,1.0
4.0,6.5,1.0
5.0,6.5,1.0
6.0,6.5,1.0
7.0,6.5,1.0
8.0,6.5,1.0
9.0,6.5,1.0
10.0,6.5,1.0

-40.0,6.75,0.23529411764705882
-39.0,6.75,0.20512820512820512
-38.0,6.75,0.08823529411764706
-37.0,6.75,0.07692307692307693
-36.0,6.75,0.34375
-35.0,6.75,0.2903225806451613
-34.0,6.75,0.09375
-33.0,6.75,0.125
-32.0,6.75,0.3333333333333333
-31.0,6.75,0.3939393939393939
-30.0,6.75,0.3181818181818182
-29.0,6.75,0.2857142857142857
-28.0,6.75,0.37037037037037035
-27.0,6.75,0.08
-26.0,6.75,0.2619047619047619
-25.0,6.75,0.42857142857142855
-24.0,6.75,0.20833333333333334
-23.0,6.75,0.36666666666666664
-22.0,6.75,0.4444444444444444
-21.0,6.75,0.6774193548387096
-20.0,6.75,0.68
-19.0,6.75,0.5172413793103449
-18.0,6.75,0.6923076923076923
-17.0,6.75,0.8846153846153846
-16.0,6.75,0.896551724137931
-15.0,6.75,0.9428571428571428
-14.0,6.75,0.96875
-13.0,6.75,1.0
-12.0,6.75,1.0
-11.0,6.75,1.0
-10.0,6.75,1.0
-9.0,6.75,1.0
-8.0,6.75,1.0
-7.0,6.75,1.0
-6.0,6.75,1.0
-5.0,6.75,1.0
-4.0,6.75,1.0
-3.0,6.75,1.0
-2.0,6.75,1.0
-1.0,6.75,1.0
-0.0,6.75,1.0
1.0,6.75,1.0
2.0,6.75,1.0
3.0,6.75,1.0
4.0,6.75,1.0
5.0,6.75,1.0
6.0,6.75,1.0
7.0,6.75,1.0
8.0,6.75,1.0
9.0,6.75,1.0
10.0,6.75,1.0

-40.0,7.0,0.05555555555555555
-39.0,7.0,0.0967741935483871
-38.0,7.0,0.038461538461538464
-37.0,7.0,0.23076923076923078
-36.0,7.0,0.11538461538461539
-35.0,7.0,0.1
-34.0,7.0,0.2
-33.0,7.0,0.30434782608695654
-32.0,7.0,0.2
-31.0,7.0,0.23809523809523808
-30.0,7.0,0.34375
-29.0,7.0,0.40425531914893614
-28.0,7.0,0.44
-27.0,7.0,0.35714285714285715
-26.0,7.0,0.32432432432432434
-25.0,7.0,0.75
-24.0,7.0,0.6451612903225806
-23.0,7.0,0.7083333333333334
-22.0,7.0,0.6666666666666666
-21.0,7.0,0.8076923076923077
-20.0,7.0,0.7567567567567568
-19.0,7.0,0.7647058823529411
-18.0,7.0,0.8
-17.0,7.0,0.9375
-16.0,7.0,0.9655172413793104
-15.0,7.0,0.9714285714285714
-14.0,7.0,1.0
-13.0,7.0,1.0
-12.0,7.0,1.0
-11.0,7.0,0.9565217391304348
-10.0,7.0,1.0
-9.0,7.0,1.0
-8.0,7.0,1.0
-7.0,7.0,1.0
-6.0,7.0,1.0
-5.0,7.0,1.0
-4.0,7.0,1.0
-3.0,7.0,1.0
-2.0,7.0,1.0
-1.0,7.0,1.0
-0.0,7.0,1.0
1.0,7.0,1.0
2.0,7.0,1.0
3.0,7.0,1.0
4.0,7.0,1.0
5.0,7.0,1.0
6.0,7.0,1.0
7.0,7.0,1.0
8.0,7.0,1.0
9.0,7.0,1.0
10.0,7.0,1.0

-40.0,7.25,0.2
-39.0,7.25,0.625
-38.0,7.25,0.3888888888888889
-37.0,7.25,0.5
-36.0,7.25,0.5172413793103449
-35.0,7.25,0.2
-34.0,7.25,0.5588235294117647
-33.0,7.25,0.625
-32.0,7.25,0.5238095238095238
-31.0,7.25,0.5185185185185185
-30.0,7.25,0.625
-29.0,7.25,0.6530612244897959
-28.0,7.25,0.5769230769230769
-27.0,7.25,0.6521739130434783
-26.0,7.25,0.56
-25.0,7.25,0.5909090909090909
-24.0,7.25,0.5277777777777778
-23.0,7.25,0.5428571428571428
-22.0,7.25,0.7241379310344828
-21.0,7.25,0.7407407407407407
-20.0,7.25,0.65625
-19.0,7.25,0.6470588235294118
-18.0,7.25,0.8529411764705882
-17.0,7.25,0.8461538461538461
-16.0,7.25,0.875
-15.0,7.25,0.9393939393939394
-14.0,7.25,1.0
-13.0,7.25,1.0
-12.0,7.25,1.0
-11.0,7.25,1.0
-10.0,7.25,1.0
-9.0,7.25,1.0
-8.0,7.25,1.0
-7.0,7.25,1.0
-6.0,7.25,1.0
-5.0,7.25,1.0
-4.0,7.25,0.9705882352941176
-3.0,7.25,1.0
-2.0,7.25,1.0
-1.0,7.25,1.0
-0.0,7.25,1.0
1.0,7.25,1.0
2.0,7.25,1.0
3.0,7.25,1.0
4.0,7.25,1.0
5.0,7.25,1.0
6.0,7.25,1.0
7.0,7.25,1.0
8.0,7.25,1.0
9.0,7.25,1.0
10.0,7.25,1.0

-40.0,7.5,0.13333333333333333
-39.0,7.5,0.2692307692307692
-38.0,7.5,0.13636363636363635
-37.0,7.5,0.07692307692307693
-36.0,7.5,0.3142857142857143
-35.0,7.5,0.3
-34.0,7.5,0.1388888888888889
-33.0,7.5,0.32
-32.0,7.5,0.1875
-31.0,7.5,0.1875
-30.0,7.5,0.3333333333333333
-29.0,7.5,0.375
-28.0,7.5,0.4358974358974359
-27.0,7.5,0.4642857142857143
-26.0,7.5,0.59375
-25.0,7.5,0.3333333333333333
-24.0,7.5,0.5416666666666666
-23.0,7.5,0.47058823529411764
-22.0,7.5,0.41379310344827586
-21.0,7.5,0.5384615384615384
-20.0,7.5,0.5517241379310345
-19.0,7.5,0.7297297297297297
-18.0,7.5,0.6666666666666666
-17.0,7.5,0.9512195121951219
-16.0,7.5,0.896551724137931
-15.0,7.5,1.0
-14.0,7.5,1.0
-13.0,7.5,1.0
-12.0,7.5,1.0
-11.0,7.5,1.0
-10.0,7.5,0.9642857142857143
-9.0,7.5,1.0
-8.0,7.5,1.0
-7.0,7.5,1.0
-6.0,7.5,1.0
-5.0,7.5,1.0
-4.0,7.5,1.0
-3.0,7.5,1.0
-2.0,7.5,1.0
-1.0,7.5,1.0
-0.0,7.5,1.0
1.0,7.5,1.0
2.0,7.5,1.0
3.0,7.5,1.0
4.0,7.5,1.0
5.0,7.5,1.0
6.0,7.5,1.0
7.0,7.5,1.0
8.0,7.5,1.0
9.0,7.5,1.0
10.0,7.5,1.0

-40.0,7.75,0.07692307692307693
-39.0,7.75,0.12
-38.0,7.75,0.17142857142857143
-37.0,7.75,0.14814814814814814
-36.0,7.75,0.2
-35.0,7.75,0.125
-34.0,7.75,0.3103448275862069
-33.0,7.75,0.2857142857142857
-32.0,7.75,0.3548387096774194
-31.0,7.75,0.375
-30.0,7.75,0.3333333333333333
-29.0,7.75,0.2962962962962963
-28.0,7.75,0.3333333333333333
-27.0,7.75,0.5
-26.0,7.75,0.28125
-25.0,7.75,0.36363636363636365
-24.0,7.75,0.25
-23.0,7.75,0.5161290322580645
-22.0,7.75,0.4722222222222222
-21.0,7.75,0.4
-20.0,7.75,0.5
-19.0,7.75,0.6451612903225806
-18.0,7.75,0.84
-17.0,7.75,0.75
-16.0,7.75,0.9230769230769231
-15.0,7.75,0.8888888888888888
-14.0,7.75,1.0
-13.0,7.75,1.0
-12.0,7.75,1.0
-11.0,7.75,1.0
-10.0,7.75,1.0
-9.0,7.75,1.0
-8.0,7.75,1.0
-7.0,7.75,1.0
-6.0,7.75,1.0
-5.0,7.75,1.0
-4.0,7.75,1.0
-3.0,7.75,1.0
-2.0,7.75,1.0
-1.0,7.75,1.0
-0.0,7.75,1.0
1.0,7.75,1.0
2.0,7.75,1.0
3.0,7.75,1.0
4.0,7.75,1.0
5.0,7.75,1.0
6.0,7.75,1.0
7.0,7.75,1.0
8.0,7.75,1.0
9.0,7.75,1.0
10.0,7.75,1.0

-40.0,8.0,0.2
-39.0,8.0,0.21212121212121213
-38.0,8.0,0.42857142857142855
-37.0,8.0,0.35714285714285715
-36.0,8.0,0.25
-35.0,8.0,0.2
-34.0,8.0,0.4358974358974359
-33.0,8.0,0.4117647058823529
-32.0,8.0,0.42857142857142855
-31.0,8.0,0.56
-30.0,8.0,0.6071428571428571
-29.0,8.0,0.6944444444444444
-28.0,8.0,0.48717948717948717
-27.0,8.0,0.5
-26.0,8.0,0.65
-25.0,8.0,0.6666666666666666
-24.0,8.0,0.2903225806451613
-23.0,8.0,0.5806451612903226
-22.0,8.0,0.7307692307692307
-21.0,8.0,0.7241379310344828
-20.0,8.0,0.5925925925925926
-19.0,8.0,0.7857142857142857
-18.0,8.0,0.7857142857142857
-17.0,8.0,0.9285714285714286
-16.0,8.0,0.8214285714285714
-15.0,8.0,1.0
-14.0,8.0,0.9666666666666667
-13.0,8.0,0.9666666666666667
-12.0,8.0,1.0
-11.0,8.0,1.0
-10.0,8.0,1.0
-9.0,8.0,1.0
-8.0,8.0,1.0
-7.0,8.0,1.0
-6.0,8.0,1.0
-5.0,8.0,1.0
-4.0,8.0,1.0
-3.0,8.0,1.0
-2.0,8.0,1.0
-1.0,8.0,1.0
-0.0,8.0,1.0
1.0,8.0,1.0
2.0,8.0,1.0
3.0,8.0,1.0
4.0,8.0,1.0
5.0,8.0,1.0
6.0,8.0,1.0
7.0,8.0,1.0
8.0,8.0,1.0
9.0,8.0,1.0
10.0,8.0,1.0

-40.0,8.25,0.5
-39.0,8.25,0.5909090909090909
-38.0,8.25,0.5952380952380952
-37.0,8.25,0.48717948717948717
-36.0,8.25,0.6428571428571429
-35.0,8.25,0.5652173913043478
-34.0,8.25,0.6428571428571429
-33.0,8.25,0.48148148148148145
-32.0,8.25,0.6
-31.0,8.25,0.7368421052631579
-30.0,8.25,0.5416666666666666
-29.0,8.25,0.3783783783783784
-28.0,8.25,0.6363636363636364
-27.0,8.25,0.6956521739130435
-26.0,8.25,0.725
-25.0,8.25,0.6470588235294118
-24.0,8.25,0.5675675675675675
-23.0,8.25,0.696969696969697
-22.0,8.25,0.7916666666666666
-21.0,8.25,0.5714285714285714
-20.0,8.25,0.7931034482758621
-19.0,8.25,0.7916666666666666
-18.0,8.25,0.9444444444444444
-17.0,8.25,0.8571428571428571
-16.0,8.25,0.85
-15.0,8.25,1.0
-14.0,8.25,1.0
-13.0,8.25,0.9666666666666667
-12.0,8.25,1.0
-11.0,8.25,1.0
-10.0,8.25,1.0
-9.0,8.25,1.0
-8.0,8.25,1.0
-7.0,8.25,1.0
-6.0,8.25,1.0
-5.0,8.25,1.0
-4.0,8.25,1.0
-3.0,8.25,1.0
-2.0,8.25,1.0
-1.0,8.25,1.0
-0.0,8.25,1.0
1.0,8.25,1.0
2.0,8.25,1.0
3.0,8.25,1.0
4.0,8.25,1.0
5.0,8.25,1.0
6.0,8.25,1.0
7.0,8.25,1.0
8.0,8.25,1.0
9.0,8.25,1.0
10.0,8.25,1.0

-40.0,8.5,0.3333333333333333
-39.0,8.5,0.1724137931034483
-38.0,8.5,0.125
-37.0,8.5,0.17073170731707318
-36.0,8.5,0.3125
-35.0,8.5,0.16666666666666666
-34.0,8.5,0.27586206896551724
-33.0,8.5,0.3333333333333333
-32.0,8.5,0.3684210526315789
-31.0,8.5,0.2692307692307692
-30.0,8.5,0.3142857142857143
-29.0,8.5,0.42857142857142855
-28.0,8.5,0.3103448275862069
-27.0,8.5,0.36363636363636365
-26.0,8.5,0.3055555555555556
-25.0,8.5,0.3333333333333333
-24.0,8.5,0.5384615384615384
-23.0,8.5,0.56
-22.0,8.5,0.4444444444444444
-21.0,8.5,0.59375
-20.0,8.5,0.782608695652174
-19.0,8.5,0.7352941176470589
-18.0,8.5,0.75
-17.0,8.5,0.9354838709677419
-16.0,8.5,0.9459459459459459
-15.0,8.5,0.9523809523809523
-14.0,8.5,0.96
-13.0,8.5,1.0
-12.0,8.5,1.0
-11.0,8.5,1.0
-10.0,8.5,1.0
-9.0,8.5,1.0
-8.0,8.5,1.0
-7.0,8.5,1.0
-6.0,8.5,1.0
-5.0,8.5,1.0
-4.0,8.5,1.0
-3.0,8.5,1.0
-2.0,8.5,1.0
-1.0,8.5,1.0
-0.0,8.5,1.0
1.0,8.5,1.0
2.0,8.5,1.0
3.0,8.5,1.0
4.0,8.5,1.0
5.0,8.5,1.0
6.0,8.5,1.0
7.0,8.5,1.0
8.0,8.5,1.0
9.0,8.5,1.0
10.0,8.5,1.0

-40.0,8.75,0.21052631578947367
-39.0,8.75,0.21428571428571427
-38.0,8.75,0.1111111111111111
-37.0,8.75,0.14285714285714285
-36.0,8.75,0.21875
-35.0,8.75,0.18518518518518517
-34.0,8.75,0.25806451612903225
-33.0,8.75,0.21212121212121213
-32.0,8.75,0.06451612903225806
-31.0,8.75,0.18181818181818182
-30.0,8.75,0.23809523809523808
-29.0,8.75,0.2
-28.0,8.75,0.4
-27.0,8.75,0.36666666666666664
-26.0,8.75,0.2692307692307692
-25.0,8.75,0.4482758620689655
-24.0,8.75,0.40540540540540543
-23.0,8.75,0.4482758620689655
-22.0,8.75,0.4838709677419355
-21.0,8.75,0.4482758620689655
-20.0,8.75,0.5925925925925926
-19.0,8.75,0.8
-18.0,8.75,0.6666666666666666
-17.0,8.75,0.76
-16.0,8.75,0.868421052631579
-15.0,8.75,0.9375
-14.0,8.75,0.967741935483871
-13.0,8.75,1.0
-12.0,8.75,1.0
-11.0,8.75,1.0
-10.0,8.75,1.0
-9.0,8.75,1.0
-8.0,8.75,1.0
-7.0,8.75,1.0
-6.0,8.75,1.0
-5.0,8.75,1.0
-4.0,8.75,1.0
-3.0,8.75,1.0
-2.0,8.75,1.0
-1.0,8.75,1.0
-0.0,8.75,1.0
1.0,8.75,1.0
2.0,8.75,1.0
3.0,8.75,1.0
4.0,8.75,1.0
5.0,8.75,1.0
6.0,8.75,1.0
7.0,8.75,1.0
8.0,8.75,1.0
9.0,8.75,1.0
10.0,8.75,0.9615384615384616

-40.0,9.0,0.6
-39.0,9.0,0.6470588235294118
-38.0,9.0,0.5806451612903226
-37.0,9.0,0.6785714285714286
-36.0,9.0,0.47058823529411764
-35.0,9.0,0.7142857142857143
-34.0,9.0,0.5
-33.0,9.0,0.5
-32.0,9.0,0.6551724137931034
-31.0,9.0,0.6774193548387096
-30.0,9.0,0.5
-29.0,9.0,0.4642857142857143
-28.0,9.0,0.5185185185185185
-27.0,9.0,0.65
-26.0,9.0,0.44
-25.0,9.0,0.6818181818181818
-24.0,9.0,0.7317073170731707
-23.0,9.0,0.7058823529411765
-22.0,9.0,0.6666666666666666
-21.0,9.0,0.7037037037037037
-20.0,9.0,0.7105263157894737
-19.0,9.0,0.78125
-18.0,9.0,0.8076923076923077
-17.0,9.0,0.84
-16.0,9.0,0.9230769230769231
-15.0,9.0,0.9642857142857143
-14.0,9.0,1.0
-13.0,9.0,1.0
-12.0,9.0,1.0
-11.0,9.0,1.0
-10.0,9.0,1.0
-9.0,9.0,1.0
-8.0,9.0,0.9655172413793104
-7.0,9.0,1.0
-6.0,9.0,1.0
-5.0,9.0,1.0
-4.0,9.0,1.0
-3.0,9.0,1.0
-2.0,9.0,1.0
-1.0,9.0,1.0
-0.0,9.0,1.0
1.0,9.0,1.0
2.0,9.0,0.96
3.0,9.0,1.0
4.0,9.0,1.0
5.0,9.0,1.0
6.0,9.0,1.0
7.0,9.0,1.0
8.0,9.0,1.0
9.0,9.0,1.0
10.0,9.0,1.0

-40.0,9.25,0.5789473684210527
-39.0,9.25,0.7037037037037037
-38.0,9.25,0.5925925925925926
-37.0,9.25,0.4838709677419355
-36.0,9.25,0.5161290322580645
-35.0,9.25,0.4666666666666667
-34.0,9.25,0.6388888888888888
-33.0,9.25,0.6666666666666666
-32.0,9.25,0.5555555555555556
-31.0,9.25,0.5
-30.0,9.25,0.5217391304347826
-29.0,9.25,0.6551724137931034
-28.0,9.25,0.6206896551724138
-27.0,9.25,0.65
-26.0,9.25,0.6774193548387096
-25.0,9.25,0.4666666666666667
-24.0,9.25,0.7777777777777778
-23.0,9.25,0.7142857142857143
-22.0,9.25,0.5454545454545454
-21.0,9.25,0.6756756756756757
-20.0,9.25,0.8
-19.0,9.25,0.8518518518518519
-18.0,9.25,0.8648648648648649
-17.0,9.25,0.88
-16.0,9.25,1.0
-15.0,9.25,1.0
-14.0,9.25,1.0
-13.0,9.25,1.0
-12.0,9.25,1.0
-11.0,9.25,1.0
-10.0,9.25,1.0
-9.0,9.25,1.0
-8.0,9.25,1.0
-7.0,9.25,1.0
-6.0,9.25,1.0
-5.0,9.25,1.0
-4.0,9.25,0.9666666666666667
-3.0,9.25,1.0
-2.0,9.25,1.0
-1.0,9.25,1.0
-0.0,9.25,1.0
1.0,9.25,1.0
2.0,9.25,1.0
3.0,9.25,1.0
4.0,9.25,1.0
5.0,9.25,1.0
6.0,9.25,1.0
7.0,9.25,1.0
8.0,9.25,1.0
9.0,9.25,1.0
10.0,9.25,1.0

-40.0,9.5,0.2222222222222222
-39.0,9.5,0.2
-38.0,9.5,0.19230769230769232
-37.0,9.5,0.10714285714285714
-36.0,9.5,0.2962962962962963
-35.0,9.5,0.1
-34.0,9.5,0.20588235294117646
-33.0,9.5,0.1111111111111111
-32.0,9.5,0.29411764705882354
-31.0,9.5,0.2571428571428571
-30.0,9.5,0.375
-29.0,9.5,0.28
-28.0,9.5,0.39473684210526316
-27.0,9.5,0.32142857142857145
-26.0,9.5,0.4
-25.0,9.5,0.5172413793103449
-24.0,9.5,0.36
-23.0,9.5,0.45
-22.0,9.5,0.391304347826087
-21.0,9.5,0.5135135135135135
-20.0,9.5,0.5714285714285714
-19.0,9.5,0.5
-18.0,9.5,0.7714285714285715
-17.0,9.5,0.7575757575757576
-16.0,9.5,0.7142857142857143
-15.0,9.5,1.0
-14.0,9.5,1.0
-13.0,9.5,1.0
-12.0,9.5,1.0
-11.0,9.5,1.0
-10.0,9.5,1.0
-9.0,9.5,1.0
-8.0,9.5,0.972972972972973
-7.0,9.5,1.0
-6.0,9.5,1.0
-5.0,9.5,1.0
-4.0,9.5,1.0
-3.0,9.5,1.0
-2.0,9.5,1.0
-1.0,9.5,1.0
-0.0,9.5,1.0
1.0,9.5,1.0
2.0,9.5,1.0
3.0,9.5,1.0
4.0,9.5,1.0
5.0,9.5,1.0
6.0,9.5,1.0
7.0,9.5,1.0
8.0,9.5,1.0
9.0,9.5,1.0
10.0,9.5,1.0

-40.0,9.75,0.15789473684210525
-39.0,9.75,0.13793103448275862
-38.0,9.75,0.13157894736842105
-37.0,9.75,0.21212121212121213
-36.0,9.75,0.16
-35.0,9.75,0.16
-34.0,9.75,0.18421052631578946
-33.0,9.75,0.23076923076923078
-32.0,9.75,0.3793103448275862
-31.0,9.75,0.17391304347826086
-30.0,9.75,0.17142857142857143
-29.0,9.75,0.3225806451612903
-28.0,9.75,0.3333333333333333
-27.0,9.75,0.32142857142857145
-26.0,9.75,0.41025641025641024
-25.0,9.75,0.26666666666666666
-24.0,9.75,0.4230769230769231
-23.0,9.75,0.5714285714285714
-22.0,9.75,0.5757575757575758
-21.0,9.75,0.5
-20.0,9.75,0.7941176470588235
-19.0,9.75,0.5909090909090909
-18.0,9.75,0.8181818181818182
-17.0,9.75,0.7878787878787878
-16.0,9.75,0.8666666666666667
-15.0,9.75,0.92
-14.0,9.75,0.9459459459459459
-13.0,9.75,1.0
-12.0,9.75,1.0
-11.0,9.75,1.0
-10.0,9.75,1.0
-9.0,9.75,1.0
-8.0,9.75,1.0
-7.0,9.75,1.0
-6.0,9.75,1.0
-5.0,9.75,1.0
-4.0,9.75,1.0
-3.0,9.75,1.0
-2.0,9.75,1.0
-1.0,9.75,1.0
-0.0,9.75,1.0
1.0,9.75,1.0
2.0,9.75,1.0
3.0,9.75,1.0
4.0,9.75,1.0
5.0,9.75,1.0
6.0,9.75,1.0
7.0,9.75,1.0
8.0,9.75,1.0
9.0,9.75,1.0
10.0,9.75,1.0

-40.0,10.0,0.6666666666666666
-39.0,10.0,0.5777777777777777
-38.0,10.0,0.5555555555555556
-37.0,10.0,0.7222222222222222
-36.0,10.0,0.48484848484848486
-35.0,10.0,0.5882352941176471
-34.0,10.0,0.5416666666666666
-33.0,10.0,0.6578947368421053
-32.0,10.0,0.7037037037037037
-31.0,10.0,0.5769230769230769
-30.0,10.0,0.5
-29.0,10.0,0.6956521739130435
-28.0,10.0,0.6551724137931034
-27.0,10.0,0.8
-26.0,10.0,0.6538461538461539
-25.0,10.0,0.6944444444444444
-24.0,10.0,0.7307692307692307
-23.0,10.0,0.6538461538461539
-22.0,10.0,0.5172413793103449
-21.0,10.0,0.6666666666666666
-20.0,10.0,0.6923076923076923
-19.0,10.0,0.6538461538461539
-18.0,10.0,0.8064516129032258
-17.0,10.0,0.8620689655172413
-16.0,10.0,0.9032258064516129
-15.0,10.0,0.9117647058823529
-14.0,10.0,1.0
-13.0,10.0,1.0
-12.0,10.0,1.0
-11.0,10.0,1.0
-10.0,10.0,1.0
-9.0,10.0,1.0
-8.0,10.0,1.0
-7.0,10.0,1.0
-6.0,10.0,1.0
-5.0,10.0,1.0
-4.0,10.0,1.0
-3.0,10.0,1.0
-2.0,10.0,1.0
-1.0,10.0,1.0
-0.0,10.0,1.0
1.0,10.0,1.0
2.0,10.0,1.0
3.0,10.0,0.975
4.0,10.0,1.0
5.0,10.0,1.0
6.0,10.0,1.0
7.0,10.0,1.0
8.0,10.0,1.0
9.0,10.0,1.0
10.0,10.0,1.0

-40.0,10.25,0.4090909090909091
-39.0,10.25,0.30952380952380953
-38.0,10.25,0.425
-37.0,10.25,0.2777777777777778
-36.0,10.25,0.4117647058823529
-35.0,10.25,0.3333333333333333
-34.0,10.25,0.23809523809523808
-33.0,10.25,0.32142857142857145
-32.0,10.25,0.3142857142857143
-31.0,10.25,0.3333333333333333
-30.0,10.25,0.2647058823529412
-29.0,10.25,0.2413793103448276
-28.0,10.25,0.4482758620689655
-27.0,10.25,0.30303030303030304
-26.0,10.25,0.4666666666666667
-25.0,10.25,0.4444444444444444
-24.0,10.25,0.5555555555555556
-23.0,10.25,0.52
-22.0,10.25,0.3888888888888889
-21.0,10.25,0.46808510638297873
-20.0,10.25,0.6944444444444444
-19.0,10.25,0.6666666666666666
-18.0,10.25,0.7058823529411765
-17.0,10.25,0.9666666666666667
-16.0,10.25,0.8888888888888888
-15.0,10.25,0.9333333333333333
-14.0,10.25,0.967741935483871
-13.0,10.25,0.972972972972973
-12.0,10.25,1.0
-11.0,10.25,1.0
-10.0,10.25,1.0
-9.0,10.25,1.0
-8.0,10.25,1.0
-7.0,10.25,1.0
-6.0,10.25,1.0
-5.0,10.25,1.0
-4.0,10.25,1.0
-3.0,10.25,1.0
-2.0,10.25,1.0
-1.0,10.25,1.0
-0.0,10.25,1.0
1.0,10.25,1.0
2.0,10.25,1.0
3.0,10.25,1.0
4.0,10.25,1.0
5.0,10.25,1.0
6.0,10.25,1.0
7.0,10.25,1.0
8.0,10.25,1.0
9.0,10.25,1.0
10.0,10.25,1.0

-40.0,10.5,0.36363636363636365
-39.0,10.5,0.11538461538461539
-38.0,10.5,0.14285714285714285
-37.0,10.5,0.17857142857142858
-36.0,10.5,0.24
-35.0,10.5,0.23684210526315788
-34.0,10.5,0.3103448275862069
-33.0,10.5,0.46153846153846156
-32.0,10.5,0.5
-31.0,10.5,0.5833333333333334
-30.0,10.5,0.5333333333333333
-29.0,10.5,0.42857142857142855
-28.0,10.5,0.5925925925925926
-27.0,10.5,0.5862068965517241
-26.0,10.5,0.6129032258064516
-25.0,10.5,0.7
-24.0,10.5,0.6764705882352942
-23.0,10.5,0.8235294117647058
-22.0,10.5,0.875
-21.0,10.5,0.9230769230769231
-20.0,10.5,0.9310344827586207
-19.0,10.5,0.9230769230769231
-18.0,10.5,1.0
-17.0,10.5,1.0
-16.0,10.5,1.0
-15.0,10.5,1.0
-14.0,10.5,1.0
-13.0,10.5,1.0
-12.0,10.5,1.0
-11.0,10.5,1.0
-10.0,10.5,1.0
-9.0,10.5,1.0
-8.0,10.5,1.0
-7.0,10.5,1.0
-6.0,10.5,1.0
-5.0,10.5,1.0
-4.0,10.5,1.0
-3.0,10.5,1.0
-2.0,10.5,1.0
-1.0,10.5,1.0
-0.0,10.5,1.0
1.0,10.5,1.0
2.0,10.5,1.0
3.0,10.5,1.0
4.0,10.5,1.0
5.0,10.5,1.0
6.0,10.5,1.0
7.0,10.5,1.0
8.0,10.5,1.0
9.0,10.5,1.0
10.0,10.5,1.0

-40.0,10.75,0.14285714285714285
-39.0,10.75,0.1724137931034483
-38.0,10.75,0.28205128205128205
-37.0,10.75,0.3333333333333333
-36.0,10.75,0.3333333333333333
-35.0,10.75,0.42857142857142855
-34.0,10.75,0.3333333333333333
-33.0,10.75,0.3333333333333333
-32.0,10.75,0.43333333333333335
-31.0,10.75,0.391304347826087
-30.0,10.75,0.6428571428571429
-29.0,10.75,0.5757575757575758
-28.0,10.75,0.7297297297297297
-27.0,10.75,0.6285714285714286
-26.0,10.75,0.6296296296296297
-25.0,10.75,0.625
-24.0,10.75,0.7105263157894737
-23.0,10.75,0.7419354838709677
-22.0,10.75,0.7419354838709677
-21.0,10.75,0.8064516129032258
-20.0,10.75,1.0
-19.0,10.75,0.9444444444444444
-18.0,10.75,0.9615384615384616
-17.0,10.75,0.9666666666666667
-16.0,10.75,1.0
-15.0,10.75,1.0
-14.0,10.75,1.0
-13.0,10.75,1.0
-12.0,10.75,1.0
-11.0,10.75,1.0
-10.0,10.75,1.0
-9.0,10.75,1.0
-8.0,10.75,1.0
-7.0,10.75,1.0
-6.0,10.75,1.0
-5.0,10.75,1.0
-4.0,10.75,1.0
-3.0,10.75,1.0
-2.0,10.75,1.0
-1.0,10.75,1.0
-0.0,10.75,1.0
1.0,10.75,1.0
2.0,10.75,1.0
3.0,10.75,1.0
4.0,10.75,1.0
5.0,10.75,1.0
6.0,10.75,1.0
7.0,10.75,1.0
8.0,10.75,1.0
9.0,10.75,1.0
10.0,10.75,1.0

-40.0,11.0,1.0
-39.0,11.0,0.9736842105263158
-38.0,11.0,0.9166666666666666
-37.0,11.0,0.8928571428571429
-36.0,11.0,1.0
-35.0,11.0,0.9761904761904762
-34.0,11.0,0.95
-33.0,11.0,0.9615384615384616
-32.0,11.0,0.8888888888888888
-31.0,11.0,0.9655172413793104
-30.0,11.0,0.92
-29.0,11.0,0.8709677419354839
-28.0,11.0,0.9142857142857143
-27.0,11.0,1.0
-26.0,11.0,0.8823529411764706
-25.0,11.0,0.9285714285714286
-24.0,11.0,0.9166666666666666
-23.0,11.0,1.0
-22.0,11.0,1.0
-21.0,11.0,1.0
-20.0,11.0,1.0
-19.0,11.0,0.9655172413793104
-18.0,11.0,1.0
-17.0,11.0,1.0
-16.0,11.0,1.0
-15.0,11.0,1.0
-14.0,11.0,1.0
-13.0,11.0,1.0
-12.0,11.0,1.0
-11.0,11.0,1.0
-10.0,11.0,1.0
-9.0,11.0,1.0
-8.0,11.0,1.0
-7.0,11.0,1.0
-6.0,11.0,1.0
-5.0,11.0,1.0
-4.0,11.0,1.0
-3.0,11.0,1.0
-2.0,11.0,1.0
-1.0,11.0,1.0
-0.0,11.0,1.0
1.0,11.0,1.0
2.0,11.0,1.0
3.0,11.0,1.0
4.0,11.0,1.0
5.0,11.0,1.0
6.0,11.0,1.0
7.0,11.0,1.0
8.0,11.0,0.96875
9.0,11.0,1.0
10.0,11.0,1.0

-40.0,11.25,1.0
-39.0,11.25,0.972972972972973
-38.0,11.25,1.0
-37.0,11.25,1.0
-36.0,11.25,1.0
-35.0,11.25,1.0
-34.0,11.25,1.0
-33.0,11.25,0.9655172413793104
-32.0,11.25,1.0
-31.0,11.25,1.0
-30.0,11.25,1.0
-29.0,11.25,1.0
-28.0,11.25,1.0
-27.0,11.25,1.0
-26.0,11.25,1.0
-25.0,11.25,1.0
-24.0,11.25,1.0
-23.0,11.25,1.0
-22.0,11.25,1.0
-21.0,11.25,1.0
-20.0,11.25,1.0
-19.0,11.25,1.0
-18.0,11.25,1.0
-17.0,11.25,1.0
-16.0,11.25,1.0
-15.0,11.25,1.0
-14.0,11.25,1.0
-13.0,11.25,1.0
-12.0,11.25,1.0
-11.0,11.25,1.0
-10.0,11.25,1.0
-9.0,11.25,0.9696969696969697
-8.0,11.25,1.0
-7.0,11.25,1.0
-6.0,11.25,1.0
-5.0,11.25,1.0
-4.0,11.25,1.0
-3.0,11.25,1.0
-2.0,11.25,1.0
-1.0,11.25,1.0
-0.0,11.25,1.0
1.0,11.25,1.0
2.0,11.25,1.0
3.0,11.25,1.0
4.0,11.25,1.0
5.0,11.25,1.0
6.0,11.25,1.0
7.0,11.25,1.0
8.0,11.25,1.0
9.0,11.25,1.0
10.0,11.25,1.0

-40.0,11.5,1.0
-39.0,11.5,1.0
-38.0,11.5,1.0
-37.0,11.5,1.0
-36.0,11.5,1.0
-35.0,11.5,1.0
-34.0,11.5,1.0
-33.0,11.5,1.0
-32.0,11.5,1.0
-31.0,11.5,1.0
-30.0,11.5,1.0
-29.0,11.5,1.0
-28.0,11.5,1.0
-27.0,11.5,1.0
-26.0,11.5,1.0
-25.0,11.5,1.0
-24.0,11.5,1.0
-23.0,11.5,1.0
-22.0,11.5,1.0
-21.0,11.5,1.0
-20.0,11.5,1.0
-19.0,11.5,1.0
-18.0,11.5,1.0
-17.0,11.5,1.0
-16.0,11.5,1.0
-15.0,11.5,1.0
-14.0,11.5,1.0
-13.0,11.5,1.0
-12.0,11.5,1.0
-11.0,11.5,1.0
-10.0,11.5,1.0
-9.0,11.5,0.9655172413793104
-8.0,11.5,1.0
-7.0,11.5,1.0
-6.0,11.5,1.0
-5.0,11.5,1.0
-4.0,11.5,1.0
-3.0,11.5,1.0
-2.0,11.5,1.0
-1.0,11.5,1.0
-0.0,11.5,1.0
1.0,11.5,1.0
2.0,11.5,1.0
3.0,11.5,1.0
4.0,11.5,1.0
5.0,11.5,0.9615384615384616
6.0,11.5,1.0
7.0,11.5,1.0
8.0,11.5,1.0
9.0,11.5,1.0
10.0,11.5,1.0

-40.0,11.75,1.0
-39.0,11.75,1.0
-38.0,11.75,1.0
-37.0,11.75,1.0
-36.0,11.75,1.0
-35.0,11.75,1.0
-34.0,11.75,1.0
-33.0,11.75,1.0
-32.0,11.75,1.0
-31.0,11.75,1.0
-30.0,11.75,1.0
-29.0,11.75,1.0
-28.0,11.75,1.0
-27.0,11.75,1.0
-26.0,11.75,1.0
-25.0,11.75,1.0
-24.0,11.75,1.0
-23.0,11.75,1.0
-22.0,11.75,1.0
-21.0,11.75,1.0
-20.0,11.75,0.9615384615384616
-19.0,11.75,1.0
-18.0,11.75,1.0
-17.0,11.75,1.0
-16.0,11.75,1.0
-15.0,11.75,1.0
-14.0,11.75,1.0
-13.0,11.75,1.0
-12.0,11.75,1.0
-11.0,11.75,1.0
-10.0,11.75,1.0
-9.0,11.75,1.0
-8.0,11.75,1.0
-7.0,11.75,1.0
-6.0,11.75,1.0
-5.0,11.75,1.0
-4.0,11.75,1.0
-3.0,11.75,1.0
-2.0,11.75,1.0
-1.0,11.75,1.0
-0.0,11.75,1.0
1.0,11.75,1.0
2.0,11.75,1.0
3.0,11.75,1.0
4.0,11.75,1.0
5.0,11.75,1.0
6.0,11.75,1.0
7.0,11.75,1.0
8.0,11.75,1.0
9.0,11.75,1.0
10.0,11.75,1.0

-40.0,12.0,1.0
-39.0,12.0,1.0
-38.0,12.0,1.0
-37.0,12.0,1.0
-36.0,12.0,1.0
-35.0,12.0,1.0
-34.0,12.0,1.0
-33.0,12.0,1.0
-32.0,12.0,1.0
-31.0,12.0,1.0
-30.0,12.0,1.0
-29.0,12.0,1.0
-28.0,12.0,1.0
-27.0,12.0,1.0
-26.0,12.0,1.0
-25.0,12.0,1.0
-24.0,12.0,1.0
-23.0,12.0,1.0
-22.0,12.0,1.0
-21.0,12.0,1.0
-20.0,12.0,1.0
-19.0,12.0,1.0
-18.0,12.0,1.0
-17.0,12.0,1.0
-16.0,12.0,1.0
-15.0,12.0,1.0
-14.0,12.0,1.0
-13.0,12.0,1.0
-12.0,12.0,1.0
-11.0,12.0,1.0
-10.0,12.0,1.0
-9.0,12.0,1.0
-8.0,12.0,1.0
-7.0,12.0,1.0
-6.0,12.0,1.0
-5.0,12.0,1.0
-4.0,12.0,1.0
-3.0,12.0,1.0
-2.0,12.0,1.0
-1.0,12.0,1.0
-0.0,12.0,1.0
1.0,12.0,1.0
2.0,12.0,1.0
3.0,12.0,1.0
4.0,12.0,1.0
5.0,12.0,1.0
6.0,12.0,1.0
7.0,12.0,1.0
8.0,12.0,1.0
9.0,12.0,1.0
10.0,12.0,1.0

-40.0,12.25,1.0
-39.0,12.25,1.0
-38.0,12.25,1.0
-37.0,12.25,1.0
-36.0,12.25,1.0
-35.0,12.25,1.0
-34.0,12.25,1.0
-33.0,12.25,1.0
-32.0,12.25,1.0
-31.0,12.25,1.0
-30.0,12.25,1.0
-29.0,12.25,1.0
-28.0,12.25,1.0
-27.0,12.25,1.0
-26.0,12.25,1.0
-25.0,12.25,1.0
-24.0,12.25,1.0
-23.0,12.25,1.0
-22.0,12.25,1.0
-21.0,12.25,1.0
-20.0,12.25,1.0
-19.0,12.25,1.0
-18.0,12.25,1.0
-17.0,12.25,1.0
-16.0,12.25,1.0
-15.0,12.25,1.0
-14.0,12.25,1.0
-13.0,12.25,1.0
-12.0,12.25,1.0
-11.0,12.25,1.0
-10.0,12.25,1.0
-9.0,12.25,1.0
-8.0,12.25,1.0
-7.0,12.25,1.0
-6.0,12.25,1.0
-5.0,12.25,1.0
-4.0,12.25,1.0
-3.0,12.25,1.0
-2.0,12.25,1.0
-1.0,12.25,1.0
-0.0,12.25,1.0
1.0,12.25,1.0
2.0,12.25,1.0
3.0,12.25,1.0
4.0,12.25,1.0
5.0,12.25,1.0
6.0,12.25,1.0
7.0,12.25,1.0
8.0,12.25,1.0
9.0,12.25,1.0
10.0,12.25,1.0

-40.0,12.5,1.0
-39.0,12.5,1.0
-38.0,12.5,1.0
-37.0,12.5,1.0
-36.0,12.5,1.0
-35.0,12.5,1.0
-34.0,12.5,0.9393939393939394
-33.0,12.5,1.0
-32.0,12.5,1.0
-31.0,12.5,1.0
-30.0,12.5,1.0
-29.0,12.5,1.0
-28.0,12.5,1.0
-27.0,12.5,1.0
-26.0,12.5,1.0
-25.0,12.5,1.0
-24.0,12.5,1.0
-23.0,12.5,1.0
-22.0,12.5,1.0
-21.0,12.5,1.0
-20.0,12.5,1.0
-19.0,12.5,1.0
-18.0,12.5,1.0
-17.0,12.5,1.0
-16.0,12.5,1.0
-15.0,12.5,1.0
-14.0,12.5,1.0
-13.0,12.5,1.0
-12.0,12.5,1.0
-11.0,12.5,1.0
-10.0,12.5,1.0
-9.0,12.5,1.0
-8.0,12.5,1.0
-7.0,12.5,1.0
-6.0,12.5,1.0
-5.0,12.5,1.0
-4.0,12.5,1.0
-3.0,12.5,1.0
-2.0,12.5,1.0
-1.0,12.5,1.0
-0.0,12.5,1.0
1.0,12.5,0.9666666666666667
2.0,12.5,0.9696969696969697
3.0,12.5,1.0
4.0,12.5,1.0
5.0,12.5,1.0
6.0,12.5,1.0
7.0,12.5,1.0
8.0,12.5,1.0
9.0,12.5,1.0
10.0,12.5,1.0

-40.0,12.75,1.0
-39.0,12.75,1.0
-38.0,12.75,1.0
-37.0,12.75,1.0
-36.0,12.75,1.0
-35.0,12.75,1.0
-34.0,12.75,1.0
-33.0,12.75,1.0
-32.0,12.75,1.0
-31.0,12.75,1.0
-30.0,12.75,1.0
-29.0,12.75,1.0
-28.0,12.75,1.0
-27.0,12.75,1.0
-26.0,12.75,1.0
-25.0,12.75,1.0
-24.0,12.75,1.0
-23.0,12.75,1.0
-22.0,12.75,1.0
-21.0,12.75,1.0
-20.0,12.75,1.0
-19.0,12.75,1.0
-18.0,12.75,1.0
-17.0,12.75,1.0
-16.0,12.75,1.0
-15.0,12.75,1.0
-14.0,12.75,1.0
-13.0,12.75,1.0
-12.0,12.75,1.0
-11.0,12.75,1.0
-10.0,12.75,0.9722222222222222
-9.0,12.75,1.0
-8.0,12.75,1.0
-7.0,12.75,1.0
-6.0,12.75,1.0
-5.0,12.75,1.0
-4.0,12.75,1.0
-3.0,12.75,1.0
-2.0,12.75,0.9696969696969697
-1.0,12.75,1.0
-0.0,12.75,1.0
1.0,12.75,1.0
2.0,12.75,1.0
3.0,12.75,1.0
4.0,12.75,1.0
5.0,12.75,1.0
6.0,12.75,1.0
7.0,12.75,1.0
8.0,12.75,1.0
9.0,12.75,1.0
10.0,12.75,1.0

-40.0,13.0,1.0
-39.0,13.0,1.0
-38.0,13.0,1.0
-37.0,13.0,1.0
-36.0,13.0,1.0
-35.0,13.0,1.0
-34.0,13.0,1.0
-33.0,13.0,1.0
-32.0,13.0,1.0
-31.0,13.0,1.0
-30.0,13.0,1.0
-29.0,13.0,1.0
-28.0,13.0,1.0
-27.0,13.0,1.0
-26.0,13.0,1.0
-25.0,13.0,1.0
-24.0,13.0,1.0
-23.0,13.0,1.0
-22.0,13.0,1.0
-21.0,13.0,1.0
-20.0,13.0,1.0
-19.0,13.0,1.0
-18.0,13.0,1.0
-17.0,13.0,1.0
-16.0,13.0,1.0
-15.0,13.0,1.0
-14.0,13.0,1.0
-13.0,13.0,1.0
-12.0,13.0,1.0
-11.0,13.0,1.0
-10.0,13.0,1.0
-9.0,13.0,1.0
-8.0,13.0,1.0
-7.0,13.0,1.0
-6.0,13.0,1.0
-5.0,13.0,1.0
-4.0,13.0,1.0
-3.0,13.0,1.0
-2.0,13.0,1.0
-1.0,13.0,1.0
-0.0,13.0,1.0
1.0,13.0,1.0
2.0,13.0,1.0
3.0,13.0,1.0
4.0,13.0,1.0
5.0,13.0,1.0
6.0,13.0,1.0
7.0,13.0,1.0
8.0,13.0,1.0
9.0,13.0,1.0
10.0,13.0,1.0

-40.0,13.25,1.0
-39.0,13.25,1.0
-38.0,13.25,1.0
-37.0,13.25,1.0
-36.0,13.25,1.0
-35.0,13.25,1.0
-34.0,13.25,1.0
-33.0,13.25,1.0
-32.0,13.25,1.0
-31.0,13.25,1.0
-30.0,13.25,1.0
-29.0,13.25,1.0
-28.0,13.25,1.0
-27.0,13.25,1.0
-26.0,13.25,1.0
-25.0,13.25,1.0
-24.0,13.25,1.0
-23.0,13.25,1.0
-22.0,13.25,1.0
-21.0,13.25,1.0
-20.0,13.25,1.0
-19.0,13.25,1.0
-18.0,13.25,1.0
-17.0,13.25,1.0
-16.0,13.25,1.0
-15.0,13.25,1.0
-14.0,13.25,1.0
-13.0,13.25,1.0
-12.0,13.25,1.0
-11.0,13.25,1.0
-10.0,13.25,1.0
-9.0,13.25,1.0
-8.0,13.25,1.0
-7.0,13.25,1.0
-6.0,13.25,1.0
-5.0,13.25,1.0
-4.0,13.25,1.0
-3.0,13.25,1.0
-2.0,13.25,1.0
-1.0,13.25,1.0
-0.0,13.25,1.0
1.0,13.25,1.0
2.0,13.25,1.0
3.0,13.25,1.0
4.0,13.25,1.0
5.0,13.25,1.0
6.0,13.25,1.0
7.0,13.25,1.0
8.0,13.25,1.0
9.0,13.25,1.0
10.0,13.25,1.0

-40.0,13.5,1.0
-39.0,13.5,1.0
-38.0,13.5,1.0
-37.0,13.5,1.0
-36.0,13.5,1.0
-35.0,13.5,1.0
-34.0,13.5,1.0
-33.0,13.5,1.0
-32.0,13.5,1.0
-31.0,13.5,1.0
-30.0,13.5,1.0
-29.0,13.5,1.0
-28.0,13.5,1.0
-27.0,13.5,1.0
-26.0,13.5,1.0
-25.0,13.5,1.0
-24.0,13.5,1.0
-23.0,13.5,1.0
-22.0,13.5,1.0
-21.0,13.5,1.0
-20.0,13.5,1.0
-19.0,13.5,1.0
-18.0,13.5,1.0
-17.0,13.5,1.0
-16.0,13.5,1.0
-15.0,13.5,1.0
-14.0,13.5,1.0
-13.0,13.5,1.0
-12.0,13.5,1.0
-11.0,13.5,1.0
-10.0,13.5,1.0
-9.0,13.5,1.0
-8.0,13.5,1.0
-7.0,13.5,1.0
-6.0,13.5,1.0
-5.0,13.5,1.0
-4.0,13.5,1.0
-3.0,13.5,1.0
-2.0,13.5,1.0
-1.0,13.5,1.0
-0.0,13.5,1.0
1.0,13.5,1.0
2.0,13.5,1.0
3.0,13.5,1.0
4.0,13.5,1.0
5.0,13.5,1.0
6.0,13.5,1.0
7.0,13.5,1.0
8.0,13.5,1.0
9.0,13.5,1.0
10.0,13.5,1.0

-40.0,13.75,1.0
-39.0,13.75,1.0
-38.0,13.75,1.0
-37.0,13.75,1.0
-36.0,13.75,1.0
-35.0,13.75,1.0
-34.0,13.75,1.0
-33.0,13.75,1.0
-32.0,13.75,1.0
-31.0,13.75,1.0
-30.0,13.75,1.0
-29.0,13.75,1.0
-28.0,13.75,1.0
-27.0,13.75,1.0
-26.0,13.75,1.0
-25.0,13.75,1.0
-24.0,13.75,1.0
-23.0,13.75,1.0
-22.0,13.75,1.0
-21.0,13.75,1.0
-20.0,13.75,1.0
-19.0,13.75,1.0
-18.0,13.75,1.0
-17.0,13.75,1.0
-16.0,13.75,1.0
-15.0,13.75,1.0
-14.0,13.75,1.0
-13.0,13.75,1.0
-12.0,13.75,1.0
-11.0,13.75,1.0
-10.0,13.75,1.0
-9.0,13.75,1.0
-8.0,13.75,1.0
-7.0,13.75,1.0
-6.0,13.75,1.0
-5.0,13.75,1.0
-4.0,13.75,1.0
-3.0,13.75,1.0
-2.0,13.75,1.0
-1.0,13.75,1.0
-0.0,13.75,1.0
1.0,13.75,1.0
2.0,13.75,1.0
3.0,13.75,1.0
4.0,13.75,1.0
5.0,13.75,1.0
6.0,13.75,1.0
7.0,13.75,1.0
8.0,13.75,1.0
9.0,13.75,1.0
10.0,13.75,1.0



==> data/cols_crc_ok_high_12.csv <==
txrate,CoRa,Baseline,TnB,CIC,Pyramid
5,0.9568470940384136,0.08131703666749814,0.8031928161636318,0.2753803941132452,0.03616862060364181
10,0.883843452082288,0.032865027596588055,0.6886603110888109,0.1359759157049674,0.006271951831409934
15,0.803680981595092,0.018895705521472392,0.5928834355828221,0.09987730061349694,0.006625766871165644
20,0.7475108501404136,0.015317845289762573,0.5448046974725556,0.09548123563952005,0.006382435537401072
25,0.700126103404792,0.011601513240857503,0.5051702395964691,0.09079445145018916,0.001008827238335435
30,0.6673402374336954,0.007830260166708765,0.46501641828744633,0.057842889618590555,0.0035362465269007325
35,0.6341893252769386,0.00730110775427996,0.44536757301107754,0.06042296072507553,0.0005035246727089627
40,0.6078626524010948,0.006469270962926101,0.41477979596914655,0.05125653147549142,0.0007464543418760885
45,0.5875634517766497,0.0058375634517766496,0.4012690355329949,0.02868020304568528,0.0002538071065989848
50,0.5568862275449101,0.0042415169660678645,0.37624750499001997,0.0376746506986028,0.000499001996007984
55,0.5407559784006172,0.0035998971457958345,0.37027513499614295,0.024685008999742866,0.0
60,0.507035175879397,0.004271356783919598,0.3349246231155779,0.02814070351758794,0.0007537688442211055


==> data/cols_crc_ok_high_7.csv <==
txrate,CoRa,Baseline,TnB,CIC,Pyramid
5,0.9548777413662718,0.5797832114948324,0.9193345097050668,0.6085202924124024,0.2616586841441896
10,0.9042632759910246,0.47643979057591623,0.8568935427574171,0.5617053103964099,0.22463226128147595
15,0.8732218617419516,0.4170202146244073,0.8145744946343898,0.5245819815323185,0.18891939106563513
20,0.8407407407407408,0.3348148148148148,0.7745679012345679,0.4649382716049383,0.17209876543209876
25,0.7980792908150702,0.28170401378970694,0.7318394484117212,0.4412706229992613,0.14085200689485347
30,0.7695794510198942,0.24880382775119617,0.6925207756232687,0.4087131704860237,0.12616469403173003
35,0.7293233082706767,0.21829573934837093,0.6553884711779449,0.375187969924812,0.10401002506265664
40,0.6832421680755842,0.19045251118846346,0.6143709597215316,0.3488314271506713,0.10218796618597713
45,0.6823499491353001,0.17141403865717192,0.6068158697863683,0.3430824008138352,0.09003051881993897
50,0.6457128488810662,0.15665074176514962,0.5813427206437013,0.32361076188081467,0.07694241890872516
55,0.6327536984168181,0.140410070075266,0.5637165844796262,0.30755255644951984,0.0827926291201661
60,0.597254004576659,0.12178998220188152,0.5321637426900585,0.28578693109585557,0.06814136791253496


==> data/cols_high_12.csv <==
txrate,CoRa,Baseline,TnB,CIC,Pyramid
5,0.9690695934148167,0.09977550511349463,0.8510850586181092,0.2773759042155151,0.053629333998503365
10,0.935022579026593,0.047666833918715505,0.7410938283993979,0.13773206221776216,0.016808830908178626
15,0.9028220858895706,0.032883435582822085,0.6336196319018405,0.10257668711656441,0.021595092024539877
20,0.8800102118968598,0.028848608629052846,0.5871840694408986,0.09701302016849629,0.03012509573653306
25,0.8640605296343001,0.019419924337957126,0.557124842370744,0.09331651954602774,0.014627994955863808
30,0.8486991664561758,0.014650164182874464,0.5180601161909573,0.05935842384440515,0.02071230108613286
35,0.8361027190332326,0.01661631419939577,0.4919436052366566,0.06243705941591138,0.012084592145015106
40,0.8315501368499627,0.011445633242100024,0.4623040557352575,0.05299825827320229,0.02214481214232396
45,0.8253807106598985,0.012690355329949238,0.4403553299492386,0.030456852791878174,0.020558375634517765
50,0.811377245508982,0.008483033932135729,0.42664670658682635,0.038672654690618764,0.036676646706586824
55,0.7973772177937773,0.008485471843661609,0.42067369503728463,0.025713551041398816,0.013371046541527385
60,0.7811557788944724,0.010552763819095477,0.3869346733668342,0.030402010050251255,0.05628140703517588


==> data/cols_high_7.csv <==
txrate,CoRa,Baseline,TnB,CIC,Pyramid
5,0.9793294681119233,0.612553566927149,0.9493319889084951,0.6165868414418957,0.413914797075876
10,0.9665918723510346,0.5387683869359262,0.9177262528047868,0.5809025180752929,0.3836948391922214
15,0.9550786124282505,0.476166708260544,0.8849513351634639,0.5445470426753182,0.33765909658098325
20,0.942716049382716,0.4019753086419753,0.8540740740740741,0.4901234567901235,0.3108641975308642
25,0.9236641221374046,0.3540999753755233,0.8263974390544201,0.4688500369367151,0.2836739719280965
30,0.9143792495593049,0.3248552002014606,0.7937547217325611,0.4381767816670864,0.2679425837320574
35,0.8932330827067669,0.28270676691729324,0.7676691729323308,0.4055137844611529,0.23659147869674185
40,0.8764296369965191,0.2573346593734461,0.7287419194430631,0.3836399801093983,0.23197414221780208
45,0.8654628687690743,0.2288911495422177,0.7189725330620549,0.3733468972533062,0.21770091556459817
50,0.8511440784510937,0.21724918280110636,0.7035453859693236,0.36132763389489564,0.20467689212974605
55,0.8492084090319232,0.19595120685180378,0.6919283675058396,0.34414741759667794,0.19880612509732676
60,0.8215102974828375,0.1734045258072718,0.6536994660564455,0.3201118738876176,0.178743961352657


==> data/deltas_sf10.csv <==
t,f,rx_sens
1,1,-15.2
1,2,-16.5
1,3,-16.9
1,4,-17.0
2,1,-16.3
2,2,-17.2
2,3,-17.3
2,4,-17.4
3,1,-16.3
3,2,-17.2
3,3,-17.4
3,4,-17.4
4,1,-16.9
4,2,-17.4
4,3,-17.5
4,4,-17.5


==> data/model_analytical_mc_10.csv <==
snr,1,2,3,4,5,6,7
-30,0.9832333333333333,0.9728666666666667,0.9672,0.9604666666666667,0.9559333333333333,0.9534666666666667,0.9525666666666667
-29,0.9756,0.9580666666666666,0.9457666666666666,0.9353,0.9262,0.9209,0.9191666666666667
-28,0.9639333333333333,0.9345,0.9116,0.8923333333333333,0.8798333333333334,0.8697666666666667,0.8600666666666666
-27,0.9443333333333334,0.8968333333333334,0.8551333333333333,0.8271666666666666,0.8071,0.783,0.7665333333333333
-26,0.9149666666666667,0.8336,0.7694666666666666,0.7272666666666667,0.6889666666666667,0.6555333333333333,0.6313
-25,0.8663666666666667,0.738,0.6525333333333334,0.5864,0.5337666666666667,0.49596666666666667,0.47019999999999995
-24,0.7954,0.6112333333333333,0.49506666666666665,0.4193,0.3648666666666667,0.32733333333333337,0.3016
-23,0.6902666666666666,0.45620000000000005,0.3273666666666667,0.2558,0.20933333333333337,0.17703333333333338,0.1583
-22,0.5491333333333333,0.2884333333333333,0.17669999999999997,0.12513333333333332,0.09463333333333335,0.07686666666666664,0.06440000000000001
-21,0.3869,0.14429999999999998,0.07406666666666661,0.0470666666666667,0.032466666666666644,0.024633333333333285,0.020100000000000007
-20,0.22763333333333335,0.05593333333333328,0.022766666666666713,0.01313333333333333,0.008666666666666711,0.006366666666666632,0.004633333333333378
-19,0.10083333333333333,0.015100000000000002,0.004833333333333356,0.0025333333333333874,0.0014999999999999458,0.0009666666666666712,0.0005333333333333856
-18,0.03269999999999995,0.0027000000000000357,0.0007000000000000339,0.0003666666666666263,0.00006666666666665932,0.0,0.00003333333333332966
-17,0.006333333333333302,0.00013333333333331865,0.00003333333333332966,0.0,0.0,0.0,0.0
-16,0.0007333333333333636,0.0,0.0,0.0,0.0,0.0,0.0
-15,0.00003333333333332966,0.0,0.0,0.0,0.0,0.0,0.0
-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-6,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/model_analytical_mc_8.csv <==
snr,1,2,3,4,5,6,7
-30,0.9904,0.9885333333333334,0.9892,0.9883666666666666,0.9883333333333333,0.9884333333333334,0.9883666666666666
-29,0.9884666666666667,0.9856333333333334,0.9854666666666667,0.9848,0.9856,0.9850333333333333,0.9852
-28,0.9857333333333334,0.9816333333333334,0.9819333333333333,0.9800333333333333,0.9805,0.9792,0.9793666666666667
-27,0.9819,0.9763,0.9748666666666667,0.9731666666666666,0.9733333333333334,0.9714,0.9722333333333333
-26,0.9762666666666666,0.9677666666666667,0.9652333333333334,0.9615333333333334,0.9613666666666667,0.9596666666666667,0.9595666666666667
-25,0.9684333333333334,0.9557333333333333,0.9508333333333333,0.9454333333333333,0.9436666666666667,0.9400666666666667,0.9392666666666667
-24,0.9564333333333334,0.9378,0.9272333333333334,0.9203333333333333,0.9146666666666666,0.9098333333333333,0.9067666666666667
-23,0.9407666666666666,0.9104666666666666,0.8929666666666667,0.8815999999999999,0.8709,0.8618666666666667,0.8583333333333334
-22,0.9171333333333334,0.8697,0.8415,0.8198666666666666,0.8031666666666667,0.7902333333333333,0.7803666666666667
-21,0.8815333333333333,0.8106666666666666,0.7670333333333333,0.7321333333333333,0.7093666666666667,0.6913666666666667,0.6737
-20,0.8314,0.726,0.6623666666666667,0.6173666666666666,0.5826333333333333,0.5595,0.5386
-19,0.7621,0.6158666666666667,0.5320333333333334,0.4732333333333333,0.43213333333333337,0.404,0.3813333333333333
-18,0.6666000000000001,0.4779,0.38126666666666664,0.32176666666666665,0.2794333333333333,0.2524333333333333,0.2311333333333333
-17,0.5438666666666667,0.3309333333333333,0.2333666666666666,0.18296666666666672,0.15283333333333338,0.1306666666666667,0.11476666666666668
-16,0.3994,0.19510000000000005,0.11976666666666669,0.08356666666666668,0.06436666666666668,0.05236666666666667,0.04359999999999997
-15,0.25806666666666667,0.09093333333333331,0.0480666666666667,0.029200000000000004,0.020333333333333314,0.014833333333333365,0.012199999999999989
-14,0.13506666666666667,0.03273333333333328,0.013966666666666683,0.008033333333333337,0.004733333333333367,0.003466666666666618,0.0029000000000000137
-13,0.05366666666666664,0.0072666666666666435,0.002666666666666706,0.0012333333333333085,0.0007666666666666933,0.00046666666666661527,0.0004999999999999449
-12,0.014700000000000046,0.0012999999999999678,0.0005333333333333856,0.0002666666666666373,0.00009999999999998899,0.00009999999999998899,0.00006666666666665932
-11,0.0026000000000000467,0.00003333333333332966,0.0,0.00003333333333332966,0.0,0.0,0.0
-10,0.00019999999999997797,0.0,0.0,0.0,0.0,0.0,0.0
-9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-6,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/model_one_user_10.csv <==
x,1,2,3,4,5,6,7
-35,0.9961349846443848,0.9954254731368863,0.9950649133959549,0.9948453095563013,0.9999999929373136,0.994590597908738,0.9945100804245033
-34,0.9950921295338382,0.9939045729971546,0.9932600453980859,0.9928527283549026,0.992571480941055,0.9923654540536144,0.9922079687096921
-33,0.9935899236811933,0.991584989340062,0.990419639750087,0.9896533009541463,0.9891100643725154,0.988704593079226,0.9883902660223932
-32,0.9913835260494087,0.9879699242012533,0.985844182790296,0.9843876754269937,0.9833262681170755,0.9825180607729221,0.9818819738906375
-31,0.9880785229447181,0.9822238487836329,0.9783282200083634,0.9755499317444174,0.9734692858753957,0.9718531199844732,0.9705616413629915
-30,0.9830334955198198,0.9729437725629746,0.9658169293683938,0.9605482115648256,0.9565045435748621,0.9533066905300073,0.9507158706347346
-29,0.9752014450493413,0.957807067409161,0.9449096805898141,0.9351049661947519,0.9274385742743491,0.9212936720889181,0.9162640388512413
-28,0.9628817458490914,0.9330947216487838,0.9102972599855917,0.8926996733397666,0.8788159667853503,0.8676218269626144,0.8584210616288053
-27,0.9433613201469184,0.8932183907463004,0.8545250770307217,0.8247345432815503,0.8013433162413053,0.7825766408334767,0.7672223736244027
-26,0.9124740287655044,0.8307000853963864,0.7690353815064448,0.7227772553993765,0.6872681375074785,0.6593130410589725,0.6367993137549248
-25,0.8642629938417077,0.7375807064584454,0.6478934416551607,0.584204004639336,0.5374145445824212,0.5018522959357772,0.47401943021402193
-24,0.7912721996335488,0.6095316971768434,0.49458925737139514,0.4198611926545168,0.36853472141112964,0.33151140958891456,0.30371543703681947
-23,0.6864884733289576,0.4526421010608075,0.32815884099920234,0.2567016629161727,0.21187293838699794,0.1816694741837096,0.16016554254797155
-22,0.5480687945011273,0.2885352556584939,0.17998474191439495,0.12693161524938645,0.0971584697345359,0.07866394597062876,0.06628515247406919
-21,0.38625389565920343,0.1491390965417948,0.07697388906720737,0.04794182221846466,0.03361230959980488,0.025484686329980355,0.02040189385996849
-20,0.22703639201666048,0.05834395747290666,0.02396893274853462,0.01292755961583758,0.008202211309523033,0.00577502218823045,0.004364667369741837
-19,0.10327032697257033,0.01588843072971935,0.0049940443198617235,0.002283536771326533,0.001293059321623935,0.0008369241279437833,0.0005924913947235044
-18,0.03302357880524087,0.0027134545693847656,0.0006240237570902529,0.00023574738064380263,0.00011707829626483868,0.00006877399999982714,0.00004515599508458923
-17,0.006585629610669663,0.0002543528962645203,0.00004051500774937544,0.000012242876869184016,5.217644185151471e-6,2.7380398701648545e-6,1.647324554987506e-6
-16,0.0007081312688426156,0.000011044878804877811,1.1367458999655966e-6,2.638191174408888e-7,9.392725630608112e-8,4.319393287488538e-8,2.3468870291587507e-8


==> data/model_one_user_8.csv <==
x,1,2,3,4,5,6,7
-30,0.9898805889177598,0.9889272076848048,0.9884993939204191,0.9882553084445578,0.988097310737622,0.987986626949051,0.9879047516777887
-29,0.9879087815008974,0.9863645818404525,0.9856345666273642,0.985206649437039,0.984924982584787,0.9847253965746648,0.9845765263603216
-28,0.9852093026161617,0.9827002241171997,0.9814454564269585,0.9806873216383853,0.9801786447600953,0.9798133895679376,0.9795382795144936
-27,0.9814634981094446,0.9773752381095091,0.9752069242961986,0.9738531223906961,0.9729253216417983,0.972249124839187,0.9717341543797797
-26,0.9761929646515052,0.9695194109242525,0.9657642701510403,0.9633386285934294,0.9616386271555303,0.9603797333867474,0.9594094711156073
-25,0.9686750071026305,0.9577817722214667,0.9512957699901332,0.9469648476940861,0.9438615130855609,0.9415264544610469,0.9397049075973793
-24,0.9578170249070539,0.9400934426510245,0.9289975273512908,0.9213663775010118,0.9157885845063638,0.9115308525871212,0.908172915023162
-23,0.9419789256931762,0.9133794982907125,0.8947578037599867,0.8816616696653307,0.871946648663684,0.8644514371713232,0.8584922965355862
-22,0.9187451127942727,0.8733172495212806,0.8430523075360572,0.8215348956281417,0.8054698879759685,0.7930226102605523,0.7830960211660941
-21,0.8846883526559969,0.8144110311199579,0.7675776915954948,0.734457224486589,0.7098675347756425,0.6909102341644948,0.6758567764645431
-20,0.8352654125718966,0.7309167663390883,0.6634025192442177,0.6169039638382465,0.5831070609127673,0.5574901589325705,0.5374267421836286
-19,0.7651661381204722,0.6193108321594395,0.5310859146456324,0.4734213339673071,0.4331450914051189,0.4035479924463128,0.38093207079242153
-18,0.6696666942218763,0.48246584690900374,0.38138587978348715,0.3205188762244293,0.2804873069945838,0.2523836245679357,0.2316638403910981
-17,0.547556504205721,0.3336954676721944,0.23609475439231253,0.18364226411489304,0.15180822121906135,0.13075041121562292,0.11591977006086351
-16,0.40537570877692775,0.1960108123607598,0.12013499537857852,0.08488026806035065,0.06549344317345385,0.05354954171588777,0.045577491258836145
-15,0.26038141558175953,0.09257745644139792,0.04750667245215434,0.029936774107645836,0.02131823545502154,0.016419092733417018,0.013339398129837754
-14,0.1371314196213963,0.03289193327561857,0.01364586331421358,0.007528421396374996,0.004889878409608084,0.003518197804295853,0.002711139126932993
-13,0.055049766563113445,0.008098135540299034,0.002615238281899024,0.001236862273284789,0.0007226195253507983,0.000480783334863899,0.00034867818311723475
-12,0.01536602172847068,0.0012460410228722907,0.0002995431262656778,0.00011832491196539507,0.00006110296056704989,0.000037118159268878514,0.000025087522022460007
-11,0.0026640795356247526,0.00010508512205098519,0.000017779365042658313,5.675936777360668e-6,2.5345512515428936e-6,1.3837587771181603e-6,8.612469353241892e-7


==> data/rxsens_detected_CIC.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,1.0
-16,1.0,1.0
-15,1.0,1.0
-14,1.0,1.0
-13,1.0,1.0
-12,1.0,1.0
-11,1.0,1.0
-10,1.0,1.0
-9,1.0,1.0
-8,1.0,1.0
-7,1.0,1.0
-6,1.0,1.0
-5,1.0,1.0
-4,0.998,0.963
-3,0.9715,0.6719999999999999
-2,0.84,0.38049999999999995
-1,0.5845,0.21950000000000003
0,0.34950000000000003,0.0625
1,0.13149999999999995,0.0030000000000000027
2,0.019000000000000017,0.0
3,0.0010000000000000009,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0


==> data/rxsens_detected_CoRa.csv <==
snr,8,10
-25,1.0,0.9865
-24,1.0,0.9505
-23,1.0,0.8805000000000001
-22,1.0,0.656
-21,0.997,0.4445
-20,0.9945,0.19199999999999995
-19,0.9885,0.07650000000000001
-18,0.952,0.01849999999999996
-17,0.8565,0.0034999999999999476
-16,0.696,0.0010000000000000009
-15,0.46399999999999997,0.0004999999999999449
-14,0.22199999999999998,0.0
-13,0.08699999999999997,0.0010000000000000009
-12,0.019499999999999962,0.0004999999999999449
-11,0.00649999999999995,0.0
-10,0.0010000000000000009,0.0
-9,0.0,0.0
-8,0.0,0.0010000000000000009
-7,0.0004999999999999449,0.0004999999999999449
-6,0.0,0.0
-5,0.0010000000000000009,0.0004999999999999449
-4,0.0,0.0020000000000000018
-3,0.0,0.0020000000000000018
-2,0.0,0.0034999999999999476
-1,0.0,0.0014999999999999458
0,0.0010000000000000009,0.0014999999999999458
1,0.0010000000000000009,0.0030000000000000027
2,0.0,0.0040000000000000036
3,0.0,0.0034999999999999476
4,0.0,0.0034999999999999476
5,0.0,0.0044999999999999485
6,0.0,0.0050000000000000044
7,0.0004999999999999449,0.0030000000000000027
8,0.0,0.006000000000000005
9,0.0010000000000000009,0.007499999999999951
10,0.0010000000000000009,0.006000000000000005
11,0.0004999999999999449,0.0044999999999999485
12,0.0,0.007499999999999951


==> data/rxsens_detected_OpenLoRa.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,0.9995
-20,1.0,0.9965
-19,1.0,0.976
-18,1.0,0.8845
-17,1.0,0.73
-16,1.0,0.5105
-15,0.998,0.3125
-14,0.9795,0.13
-13,0.9165,0.04700000000000004
-12,0.769,0.009000000000000008
-11,0.5665,0.0014999999999999458
-10,0.35150000000000003,0.0014999999999999458
-9,0.1845,0.0014999999999999458
-8,0.07799999999999996,0.0020000000000000018
-7,0.026000000000000023,0.0020000000000000018
-6,0.0044999999999999485,0.0010000000000000009
-5,0.007499999999999951,0.0004999999999999449
-4,0.00649999999999995,0.0004999999999999449
-3,0.0044999999999999485,0.0004999999999999449
-2,0.0020000000000000018,0.0
-1,0.0020000000000000018,0.0010000000000000009
0,0.0030000000000000027,0.0004999999999999449
1,0.0024999999999999467,0.0004999999999999449
2,0.0010000000000000009,0.0
3,0.0010000000000000009,0.0
4,0.0,0.0004999999999999449
5,0.0020000000000000018,0.0
6,0.0024999999999999467,0.0004999999999999449
7,0.0020000000000000018,0.0004999999999999449
8,0.0004999999999999449,0.0
9,0.0010000000000000009,0.0
10,0.0014999999999999458,0.0
11,0.0,0.0
12,0.0004999999999999449,0.0


==> data/rxsens_detected_Pyramid.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,1.0
-16,1.0,1.0
-15,1.0,0.9995
-14,1.0,0.997
-13,1.0,0.9835
-12,1.0,0.959
-11,1.0,0.9225
-10,1.0,0.8594999999999999
-9,0.9975,0.7815
-8,0.992,0.679
-7,0.9765,0.5974999999999999
-6,0.9595,0.4485
-5,0.9155,0.378
-4,0.843,0.29200000000000004
-3,0.782,0.22499999999999998
-2,0.6719999999999999,0.1835
-1,0.5655,0.13
0,0.46299999999999997,0.08599999999999997
1,0.38949999999999996,0.05400000000000005
2,0.2955,0.04749999999999999
3,0.21699999999999997,0.04200000000000004
4,0.16949999999999998,0.03149999999999997
5,0.11250000000000004,0.03149999999999997
6,0.08499999999999996,0.021499999999999964
7,0.0605,0.02200000000000002
8,0.057499999999999996,0.01749999999999996
9,0.04149999999999998,0.01100000000000001
10,0.033499999999999974,0.015000000000000013
11,0.026000000000000023,0.009499999999999953
12,0.022499999999999964,0.008000000000000007


==> data/rxsens_detected_TnB.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,0.999
-16,1.0,0.9975
-15,1.0,0.9905
-14,1.0,0.962
-13,1.0,0.8855
-12,1.0,0.746
-11,1.0,0.5055000000000001
-10,0.9975,0.26349999999999996
-9,0.9905,0.10199999999999998
-8,0.9675,0.020499999999999963
-7,0.8955,0.00649999999999995
-6,0.759,0.0014999999999999458
-5,0.53,0.0
-4,0.29100000000000004,0.0
-3,0.11250000000000004,0.0
-2,0.026000000000000023,0.0
-1,0.005499999999999949,0.0
0,0.0010000000000000009,0.0
1,0.0004999999999999449,0.0
2,0.0004999999999999449,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0


==> data/rxsens_prr_CIC.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,1.0
-16,1.0,1.0
-15,1.0,1.0
-14,1.0,1.0
-13,1.0,1.0
-12,1.0,1.0
-11,1.0,1.0
-10,1.0,1.0
-9,1.0,1.0
-8,1.0,1.0
-7,1.0,1.0
-6,1.0,1.0
-5,1.0,1.0
-4,0.998,0.963
-3,0.9715,0.6719999999999999
-2,0.84,0.38049999999999995
-1,0.5845,0.21950000000000003
0,0.34950000000000003,0.0625
1,0.13149999999999995,0.0030000000000000027
2,0.019000000000000017,0.0
3,0.0010000000000000009,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0


==> data/rxsens_prr_CoRa.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,0.9025
-19,1.0,0.33399999999999996
-18,1.0,0.04349999999999998
-17,1.0,0.0034999999999999476
-16,1.0,0.0
-15,0.9825,0.0
-14,0.698,0.0
-13,0.16400000000000003,0.0
-12,0.02200000000000002,0.0
-11,0.00649999999999995,0.0
-10,0.0010000000000000009,0.0
-9,0.0,0.0
-8,0.0,0.0
-7,0.0004999999999999449,0.0
-6,0.0,0.0
-5,0.0004999999999999449,0.0
-4,0.0,0.0
-3,0.0,0.0
-2,0.0,0.0004999999999999449
-1,0.0,0.0
0,0.0010000000000000009,0.0
1,0.0010000000000000009,0.0
2,0.0,0.0
3,0.0,0.0004999999999999449
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0004999999999999449,0.0
8,0.0,0.0
9,0.0010000000000000009,0.0
10,0.0004999999999999449,0.0004999999999999449
11,0.0004999999999999449,0.0
12,0.0,0.0


==> data/rxsens_prr_OpenLoRa.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,0.998
-18,1.0,0.9655
-17,1.0,0.859
-16,1.0,0.6475
-15,1.0,0.38849999999999996
-14,1.0,0.14649999999999996
-13,0.9845,0.04949999999999999
-12,0.908,0.009000000000000008
-11,0.7725,0.0020000000000000018
-10,0.507,0.0014999999999999458
-9,0.252,0.0014999999999999458
-8,0.09750000000000003,0.0020000000000000018
-7,0.03049999999999997,0.0020000000000000018
-6,0.0044999999999999485,0.0010000000000000009
-5,0.007499999999999951,0.0004999999999999449
-4,0.00649999999999995,0.0004999999999999449
-3,0.0044999999999999485,0.0004999999999999449
-2,0.0020000000000000018,0.0
-1,0.0020000000000000018,0.0010000000000000009
0,0.0030000000000000027,0.0004999999999999449
1,0.0024999999999999467,0.0004999999999999449
2,0.0010000000000000009,0.0
3,0.0010000000000000009,0.0
4,0.0,0.0004999999999999449
5,0.0020000000000000018,0.0
6,0.0024999999999999467,0.0004999999999999449
7,0.0020000000000000018,0.0004999999999999449
8,0.0004999999999999449,0.0
9,0.0010000000000000009,0.0
10,0.0014999999999999458,0.0
11,0.0,0.0
12,0.0004999999999999449,0.0


==> data/rxsens_prr_Pyramid.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,1.0
-16,1.0,1.0
-15,1.0,1.0
-14,1.0,0.9995
-13,1.0,0.9955
-12,1.0,0.9885
-11,1.0,0.9785
-10,1.0,0.961
-9,0.9995,0.9175
-8,0.9985,0.8775
-7,0.997,0.8325
-6,0.992,0.7255
-5,0.976,0.655
-4,0.9595,0.5640000000000001
-3,0.94,0.482
-2,0.885,0.43700000000000006
-1,0.8295,0.37949999999999995
0,0.7775,0.3195
1,0.708,0.273
2,0.6335,0.22450000000000003
3,0.565,0.22650000000000003
4,0.5,0.1965
5,0.42500000000000004,0.16200000000000003
6,0.385,0.16400000000000003
7,0.33099999999999996,0.13149999999999995
8,0.3035,0.13549999999999995
9,0.27249999999999996,0.123
10,0.24150000000000005,0.11450000000000005
11,0.21699999999999997,0.11350000000000005
12,0.21350000000000002,0.10199999999999998


==> data/rxsens_prr_TnB.csv <==
snr,8,10
-25,1.0,1.0
-24,1.0,1.0
-23,1.0,1.0
-22,1.0,1.0
-21,1.0,1.0
-20,1.0,1.0
-19,1.0,1.0
-18,1.0,1.0
-17,1.0,0.9995
-16,1.0,0.9975
-15,1.0,0.9915
-14,1.0,0.9665
-13,1.0,0.888
-12,1.0,0.7545
-11,1.0,0.519
-10,0.9975,0.275
-9,0.991,0.11399999999999999
-8,0.9675,0.024499999999999966
-7,0.8975,0.007499999999999951
-6,0.7655000000000001,0.0014999999999999458
-5,0.5425,0.0004999999999999449
-4,0.30000000000000004,0.0
-3,0.12350000000000005,0.0014999999999999458
-2,0.030000000000000027,0.0010000000000000009
-1,0.009000000000000008,0.0
0,0.0030000000000000027,0.0004999999999999449
1,0.0024999999999999467,0.0004999999999999449
2,0.0004999999999999449,0.0
3,0.0,0.0010000000000000009
4,0.0014999999999999458,0.0004999999999999449
5,0.0,0.0
6,0.0004999999999999449,0.0004999999999999449
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0004999999999999449
10,0.0004999999999999449,0.0
11,0.0004999999999999449,0.0004999999999999449
12,0.0,0.0


==> data/spec_leak_mit.csv <==
0.00,0.05,0.04,0.04,0.02,0.05
1.00,0.05,0.06,0.04,0.04,0.06
2.00,0.04,0.06,0.05,0.06,0.06
3.00,0.01,0.02,0.03,0.04,0.04
4.00,0.06,0.07,0.09,0.05,0.09
5.00,0.05,0.06,0.07,0.04,0.07
6.00,0.10,0.06,0.08,0.04,0.10
7.00,0.01,0.02,0.02,0.06,0.06
8.00,0.03,0.03,0.05,0.05,0.05
9.00,0.05,0.05,0.06,0.02,0.06
10.00,0.04,0.02,0.02,0.05,0.05
11.00,0.02,0.03,0.03,0.03,0.03
12.00,0.03,0.03,0.03,0.05,0.05
13.00,0.03,0.03,0.03,0.03,0.03
14.00,0.02,0.03,0.04,0.02,0.04
15.00,0.01,0.02,0.02,0.00,0.02
16.00,0.05,0.05,0.04,0.02,0.05
17.00,0.02,0.01,0.04,0.02,0.04
18.00,0.04,0.06,0.03,0.06,0.06
19.00,0.04,0.03,0.01,0.02,0.04
20.00,0.00,0.04,0.03,0.05,0.05
21.00,0.01,0.03,0.01,0.03,0.03
22.00,0.04,0.03,0.02,0.02,0.04
23.00,0.02,0.01,0.02,0.05,0.05
24.00,0.07,0.06,0.05,0.02,0.07
25.00,0.06,0.05,0.07,0.05,0.07
26.00,0.04,0.03,0.04,0.04,0.04
27.00,0.07,0.06,0.06,0.03,0.07
28.00,0.02,0.02,0.01,0.01,0.02
29.00,0.04,0.05,0.04,0.05,0.05
30.00,0.05,0.04,0.03,0.02,0.05
31.00,0.05,0.04,0.03,0.02,0.05
32.00,0.02,0.04,0.05,0.04,0.05
33.00,0.05,0.03,0.05,0.02,0.05
34.00,0.06,0.01,0.05,0.00,0.06
35.00,0.05,0.05,0.04,0.05,0.05
36.00,0.05,0.06,0.06,0.07,0.07
37.00,0.02,0.02,0.01,0.05,0.05
38.00,0.05,0.04,0.02,0.02,0.05
39.00,0.06,0.06,0.07,0.07,0.07
40.00,0.04,0.03,0.03,0.01,0.04
41.00,0.07,0.06,0.08,0.07,0.08
42.00,0.04,0.03,0.04,0.06,0.06
43.00,0.04,0.01,0.03,0.01,0.04
44.00,0.04,0.07,0.03,0.05,0.07
45.00,0.01,0.03,0.02,0.01,0.03
46.00,0.05,0.01,0.06,0.01,0.06
47.00,0.01,0.06,0.01,0.03,0.06
48.00,0.03,0.04,0.01,0.02,0.04
49.00,0.05,0.06,0.06,0.06,0.06
50.00,0.08,0.07,0.07,0.08,0.08
51.00,0.05,0.07,0.05,0.05,0.07
52.00,0.02,0.06,0.04,0.02,0.06
53.00,0.03,0.01,0.05,0.03,0.05
54.00,0.06,0.10,0.07,0.10,0.10
55.00,0.02,0.02,0.01,0.01,0.02
56.00,0.00,0.04,0.01,0.03,0.04
57.00,0.04,0.05,0.03,0.07,0.07
58.00,0.08,0.07,0.09,0.05,0.09
59.00,0.08,0.05,0.07,0.04,0.08
60.00,0.09,0.11,0.11,0.14,0.14
61.00,0.07,0.07,0.06,0.05,0.07
62.00,0.06,0.09,0.05,0.05,0.09
63.00,0.06,0.05,0.05,0.02,0.06
64.00,0.06,0.09,0.05,0.06,0.09
65.00,0.04,0.05,0.01,0.02,0.05
66.00,0.03,0.01,0.03,0.03,0.03
67.00,0.11,0.06,0.08,0.06,0.11
68.00,0.02,0.09,0.03,0.08,0.09
69.00,0.05,0.06,0.05,0.07,0.07
70.00,0.03,0.03,0.03,0.02,0.03
71.00,0.03,0.04,0.03,0.04,0.04
72.00,0.02,0.04,0.03,0.04,0.04
73.00,0.05,0.06,0.07,0.06,0.07
74.00,0.04,0.08,0.04,0.05,0.08
75.00,0.09,0.03,0.10,0.04,0.10
76.00,0.05,0.04,0.04,0.03,0.05
77.00,0.04,0.04,0.05,0.05,0.05
78.00,0.03,0.03,0.02,0.02,0.03
79.00,0.11,0.10,0.06,0.06,0.11
80.00,0.01,0.06,0.05,0.01,0.06
81.00,0.04,0.07,0.06,0.06,0.07
82.00,0.03,0.05,0.05,0.07,0.07
83.00,0.05,0.06,0.02,0.03,0.06
84.00,0.03,0.01,0.04,0.04,0.04
85.00,0.11,0.04,0.10,0.09,0.11
86.00,0.03,0.05,0.07,0.07,0.07
87.00,0.10,0.08,0.07,0.06,0.10
88.00,0.04,0.05,0.05,0.06,0.06
89.00,0.02,0.08,0.06,0.06,0.08
90.00,0.04,0.05,0.07,0.03,0.07
91.00,0.08,0.04,0.09,0.10,0.10
92.00,0.05,0.05,0.07,0.05,0.07
93.00,0.02,0.02,0.01,0.03,0.03
94.00,0.07,0.04,0.06,0.06,0.07
95.00,0.07,0.09,0.05,0.08,0.09
96.00,0.02,0.02,0.02,0.06,0.06
97.00,0.06,0.11,0.06,0.10,0.11
98.00,0.07,0.09,0.09,0.11,0.11
99.00,0.11,0.10,0.09,0.07,0.11
100.00,0.05,0.05,0.06,0.05,0.06
101.00,0.13,0.10,0.09,0.08,0.13
102.00,0.06,0.02,0.09,0.01,0.09
103.00,0.05,0.04,0.03,0.06,0.06
104.00,0.03,0.03,0.04,0.06,0.06
105.00,0.07,0.10,0.07,0.06,0.10
106.00,0.11,0.02,0.07,0.04,0.11
107.00,0.05,0.09,0.12,0.12,0.12
108.00,0.07,0.07,0.04,0.07,0.07
109.00,0.08,0.15,0.02,0.08,0.15
110.00,0.10,0.03,0.03,0.10,0.10
111.00,0.13,0.13,0.17,0.16,0.17
112.00,0.03,0.06,0.05,0.03,0.06
113.00,0.21,0.11,0.16,0.13,0.21
114.00,0.07,0.09,0.07,0.02,0.09
115.00,0.16,0.14,0.15,0.24,0.24
116.00,0.15,0.20,0.04,0.19,0.20
117.00,0.18,0.13,0.25,0.15,0.25
118.00,0.39,0.24,0.06,0.22,0.39
119.00,0.42,0.69,0.16,0.46,0.69
120.00,0.22,0.42,0.90,1.00,1.00
121.00,0.11,0.27,0.13,0.31,0.31
122.00,0.25,0.05,0.24,0.05,0.25
123.00,0.10,0.12,0.14,0.14,0.14
124.00,0.07,0.09,0.05,0.08,0.09
125.00,0.06,0.18,0.11,0.17,0.18
126.00,0.04,0.08,0.11,0.13,0.13
127.00,0.09,0.18,0.30,0.17,0.30
128.00,0.05,0.13,0.04,0.12,0.13
129.00,0.16,0.06,0.13,0.06,0.16
130.00,0.04,0.10,0.06,0.10,0.10
131.00,0.13,0.13,0.10,0.03,0.13
132.00,0.02,0.10,0.05,0.03,0.10
133.00,0.05,0.04,0.08,0.12,0.12
134.00,0.10,0.14,0.07,0.02,0.14
135.00,0.12,0.15,0.18,0.11,0.18
136.00,0.09,0.02,0.04,0.08,0.09
137.00,0.17,0.02,0.17,0.09,0.17
138.00,0.00,0.05,0.02,0.05,0.05
139.00,0.15,0.09,0.12,0.03,0.15
140.00,0.05,0.07,0.08,0.09,0.09
141.00,0.05,0.08,0.02,0.05,0.08
142.00,0.05,0.03,0.09,0.04,0.09
143.00,0.03,0.10,0.01,0.09,0.10
144.00,0.02,0.06,0.01,0.04,0.06
145.00,0.14,0.11,0.11,0.05,0.14
146.00,0.07,0.08,0.07,0.12,0.12
147.00,0.03,0.07,0.03,0.07,0.07
148.00,0.05,0.05,0.05,0.03,0.05
149.00,0.02,0.07,0.05,0.04,0.07
150.00,0.02,0.00,0.04,0.05,0.05
151.00,0.06,0.12,0.07,0.14,0.14
152.00,0.02,0.04,0.04,0.10,0.10
153.00,0.15,0.17,0.12,0.12,0.17
154.00,0.05,0.11,0.07,0.14,0.14
155.00,0.09,0.07,0.08,0.06,0.09
156.00,0.05,0.02,0.04,0.04,0.05
157.00,0.01,0.03,0.04,0.00,0.04
158.00,0.01,0.02,0.03,0.02,0.03
159.00,0.03,0.06,0.03,0.04,0.06
160.00,0.03,0.03,0.05,0.07,0.07
161.00,0.07,0.05,0.07,0.07,0.07
162.00,0.05,0.08,0.05,0.08,0.08
163.00,0.02,0.05,0.02,0.05,0.05
164.00,0.05,0.05,0.06,0.00,0.06
165.00,0.04,0.03,0.04,0.03,0.04
166.00,0.04,0.01,0.03,0.02,0.04
167.00,0.03,0.04,0.03,0.04,0.04
168.00,0.05,0.08,0.06,0.09,0.09
169.00,0.06,0.08,0.05,0.05,0.08
170.00,0.12,0.11,0.10,0.11,0.12
171.00,0.00,0.05,0.03,0.03,0.05
172.00,0.10,0.06,0.07,0.03,0.10
173.00,0.05,0.09,0.06,0.08,0.09
174.00,0.07,0.08,0.04,0.07,0.08
175.00,0.04,0.07,0.03,0.06,0.07
176.00,0.06,0.07,0.09,0.06,0.09
177.00,0.07,0.04,0.07,0.04,0.07
178.00,0.04,0.06,0.06,0.03,0.06
179.00,0.05,0.04,0.02,0.02,0.05
180.00,0.09,0.09,0.10,0.09,0.10
181.00,0.02,0.05,0.03,0.07,0.07
182.00,0.05,0.03,0.07,0.04,0.07
183.00,0.05,0.05,0.05,0.07,0.07
184.00,0.05,0.08,0.04,0.06,0.08
185.00,0.03,0.06,0.04,0.08,0.08
186.00,0.01,0.07,0.02,0.03,0.07
187.00,0.04,0.04,0.02,0.02,0.04
188.00,0.09,0.05,0.09,0.07,0.09
189.00,0.05,0.02,0.03,0.02,0.05
190.00,0.05,0.01,0.05,0.03,0.05
191.00,0.05,0.03,0.02,0.05,0.05
192.00,0.04,0.03,0.05,0.04,0.05
193.00,0.03,0.04,0.02,0.04,0.04
194.00,0.01,0.03,0.04,0.03,0.04
195.00,0.03,0.02,0.02,0.04,0.04
196.00,0.05,0.06,0.08,0.08,0.08
197.00,0.05,0.05,0.06,0.06,0.06
198.00,0.08,0.05,0.06,0.03,0.08
199.00,0.02,0.04,0.04,0.04,0.04
200.00,0.02,0.02,0.03,0.01,0.03
201.00,0.06,0.04,0.06,0.04,0.06
202.00,0.03,0.06,0.03,0.07,0.07
203.00,0.03,0.06,0.02,0.02,0.06
204.00,0.06,0.08,0.05,0.09,0.09
205.00,0.10,0.04,0.11,0.07,0.11
206.00,0.07,0.08,0.08,0.06,0.08
207.00,0.16,0.11,0.10,0.06,0.16
208.00,0.08,0.13,0.04,0.14,0.14
209.00,0.03,0.05,0.03,0.03,0.05
210.00,0.04,0.08,0.09,0.09,0.09
211.00,0.04,0.01,0.05,0.02,0.05
212.00,0.11,0.10,0.07,0.05,0.11
213.00,0.05,0.06,0.06,0.07,0.07
214.00,0.02,0.07,0.02,0.05,0.07
215.00,0.05,0.05,0.04,0.02,0.05
216.00,0.02,0.04,0.03,0.06,0.06
217.00,0.06,0.06,0.08,0.07,0.08
218.00,0.01,0.01,0.01,0.01,0.01
219.00,0.02,0.02,0.04,0.02,0.04
220.00,0.02,0.02,0.05,0.04,0.05
221.00,0.04,0.06,0.08,0.07,0.08
222.00,0.06,0.07,0.06,0.06,0.07
223.00,0.06,0.04,0.06,0.06,0.06
224.00,0.03,0.01,0.00,0.02,0.03
225.00,0.08,0.05,0.04,0.04,0.08
226.00,0.04,0.07,0.06,0.08,0.08
227.00,0.05,0.03,0.06,0.04,0.06
228.00,0.07,0.09,0.07,0.09,0.09
229.00,0.07,0.08,0.02,0.02,0.08
230.00,0.08,0.06,0.11,0.11,0.11
231.00,0.03,0.03,0.08,0.03,0.08
232.00,0.02,0.04,0.07,0.10,0.10
233.00,0.05,0.05,0.10,0.05,0.10
234.00,0.04,0.07,0.05,0.07,0.07
235.00,0.09,0.04,0.08,0.03,0.09
236.00,0.05,0.05,0.07,0.08,0.08
237.00,0.05,0.05,0.02,0.03,0.05
238.00,0.10,0.07,0.07,0.08,0.10
239.00,0.11,0.09,0.03,0.02,0.11
240.00,0.06,0.05,0.02,0.02,0.06
241.00,0.04,0.04,0.02,0.02,0.04
242.00,0.06,0.05,0.04,0.02,0.06
243.00,0.07,0.06,0.06,0.03,0.07
244.00,0.04,0.04,0.06,0.04,0.06
245.00,0.05,0.04,0.03,0.03,0.05
246.00,0.05,0.05,0.05,0.05,0.05
247.00,0.04,0.05,0.06,0.04,0.06
248.00,0.04,0.02,0.01,0.05,0.05
249.00,0.05,0.02,0.02,0.01,0.05
250.00,0.07,0.04,0.04,0.04,0.07
251.00,0.04,0.04,0.05,0.03,0.05
252.00,0.04,0.02,0.01,0.03,0.04
253.00,0.04,0.03,0.04,0.04,0.04
254.00,0.07,0.06,0.05,0.03,0.07
255.00,0.05,0.06,0.04,0.04,0.06


==> data/tnb_prr_indoor_10_CIC.csv <==
cr,mean,ci_low,ci_high
1,6.316203287635584,5.823367435088448,6.809039140182719
2,5.993540761121739,5.45226802130326,6.534813500940219
3,5.814969063756038,5.334137501947123,6.2958006255649535
4,5.508860514938476,4.9683522040939785,6.049368825782974


==> data/tnb_prr_indoor_10_CoRa.csv <==
cr,mean,ci_low,ci_high
1,12.841525488362285,12.237629323527619,13.44542165319695
2,11.710021619135022,11.078325040047739,12.341718198222305
3,12.398903484780316,11.855780180556104,12.942026789004528
4,13.75382647049532,13.090067992088276,14.417584948902363


==> data/tnb_prr_indoor_10_OpenLoRa.csv <==
cr,mean,ci_low,ci_high
1,2.397868374943621,2.081675132643446,2.7140616172437957
2,1.9301232959544583,1.66805786466124,2.1921887272476765
3,1.859437782015012,1.618524417037222,2.1003511469928022
4,2.104193657960315,1.8543345048403508,2.3540528110802796


==> data/tnb_prr_indoor_10_Pyramid.csv <==
cr,mean,ci_low,ci_high
1,0.03163854105828389,-0.030372999415952527,0.0936500815325203
2,0.1265303049570145,0.005724267832135949,0.24733634208189306
3,0.12621638277920083,0.00571006590142166,0.24672269965698002
4,0.15921562181903107,0.02455530570198372,0.2938759379360784


==> data/tnb_prr_indoor_10_TnB.csv <==
cr,mean,ci_low,ci_high
1,11.622321205083876,11.031704974154012,12.21293743601374
2,11.022736181832224,10.47223668676334,11.573235676901108
3,10.994111236819862,10.418233382980215,11.569989090659508
4,11.2724660247874,10.628443633498085,11.916488416076715


==> data/tnb_prr_indoor_8_CIC.csv <==
cr,mean,ci_low,ci_high
1,11.455034181362032,10.853054545299415,12.05701381742465
2,10.882805870008083,10.149015738808245,11.61659600120792
3,10.456108475315936,9.819589622372488,11.092627328259384
4,10.375219187510796,9.666596595309054,11.083841779712538


==> data/tnb_prr_indoor_8_CoRa.csv <==
cr,mean,ci_low,ci_high
1,14.785819697850023,13.81109493453912,15.760544461160926
2,14.599687094707848,13.59228752171265,15.607086667703046
3,14.22954176849953,13.504685669959567,14.954397867039493
4,14.798473656104207,14.074468332116293,15.52247898009212


==> data/tnb_prr_indoor_8_OpenLoRa.csv <==
cr,mean,ci_low,ci_high
1,6.529252156293586,5.969671771783588,7.088832540803583
2,6.3731500129156915,5.952095536672216,6.794204489159167
3,5.961098141443464,5.4933552029328725,6.428841079954055
4,6.378416191589359,5.898401928481462,6.858430454697256


==> data/tnb_prr_indoor_8_Pyramid.csv <==
cr,mean,ci_low,ci_high
1,1.6697382057540915,1.2718723296189434,2.0676040818892396
2,1.7777734246554298,1.3575026302589475,2.198044219051912
3,0.032940310230853545,-0.03162269782161942,0.0975033182833265
4,2.987784426586595,2.4447237939349593,3.5308450592382306


==> data/tnb_prr_indoor_8_TnB.csv <==
cr,mean,ci_low,ci_high
1,13.89222187187404,13.181760271631441,14.60268347211664
2,14.129944436530185,13.401284457518269,14.8586044155421
3,13.717738808637183,12.986430646955409,14.449046970318957
4,14.177127486569063,13.526976922397411,14.827278050740714


==> data/tnb_prr_outdoor1_10_CIC.csv <==
cr,mean,ci_low,ci_high
1,4.185056340547277,3.6608675572693503,4.7092451238252035
2,5.321321214055525,4.781552542916971,5.861089885194078
3,4.46700748779533,3.952434460361905,4.981580515228755
4,4.715953357775748,4.406283062800738,5.025623652750759


==> data/tnb_prr_outdoor1_10_CoRa.csv <==
cr,mean,ci_low,ci_high
1,11.552865612351097,10.937462245468375,12.168268979233819
2,10.984464660861061,10.260521150791055,11.708408170931067
3,13.526107153362226,12.82702665545631,14.225187651268142
4,12.207422347855092,11.390222154268088,13.024622541442096


==> data/tnb_prr_outdoor1_10_OpenLoRa.csv <==
cr,mean,ci_low,ci_high
1,2.209863210531916,1.8785706011778542,2.541155819885977
2,2.184549124770301,1.9120002388269615,2.45709801071364
3,1.7214094150195185,1.4452048989975164,1.9976139310415206
4,1.8263877335669365,1.567079268236107,2.0856961988977663


==> data/tnb_prr_outdoor1_10_Pyramid.csv <==
cr,mean,ci_low,ci_high
1,0.09339841950250156,-0.010515408246930105,0.19731224725193325
2,0.15817090657489882,0.024310231165955792,0.2920315819838418
3,0.22219610888904423,0.066185033807866,0.37820718397022246
4,0.2844950123440805,0.11168513745386624,0.45730488723429474


==> data/tnb_prr_outdoor1_10_TnB.csv <==
cr,mean,ci_low,ci_high
1,9.999349157349453,9.332226505376797,10.66647180932211
2,9.369102210734434,8.76606685119262,9.972137570276248
3,11.427228457150846,10.755541513956269,12.098915400345424
4,9.599287491337684,8.901731951965496,10.296843030709871


==> data/tnb_prr_outdoor1_8_CIC.csv <==
cr,mean,ci_low,ci_high
1,8.592217984368093,7.9682913194899925,9.216144649246193
2,7.601970782462998,6.96472202309959,8.239219541826406
3,6.368015900900099,5.755420101698644,6.980611700101554
4,7.699754716452501,7.06433209169311,8.335177341211892


==> data/tnb_prr_outdoor1_8_CoRa.csv <==
cr,mean,ci_low,ci_high
1,11.815703685693116,11.071120996701687,12.560286374684544
2,11.611405609503402,10.877270895631296,12.345540323375507
3,10.149453300117388,9.370537252445365,10.928369347789411
4,12.561772606777874,11.34122502027395,13.782320193281798


==> data/tnb_prr_outdoor1_8_OpenLoRa.csv <==
cr,mean,ci_low,ci_high
1,4.852076038231393,4.351914434561801,5.352237641900986
2,4.236927791552837,3.733378308624565,4.740477274481109
3,3.948801919689664,3.5900546649660363,4.307549174413292
4,4.490993152335205,3.9675516115474965,5.014434693122914


==> data/tnb_prr_outdoor1_8_Pyramid.csv <==
cr,mean,ci_low,ci_high
1,0.3032547523894621,0.11904970995833342,0.48745979482059076
2,0.34196350214308613,0.12495656347762482,0.5589704408085474
3,0.18301042765050138,0.02865033616089352,0.33737051914010924
4,1.4144860322315607,0.9405872956418635,1.8883847688212578


==> data/tnb_prr_outdoor1_8_TnB.csv <==
cr,mean,ci_low,ci_high
1,9.924700987291487,9.233092764424692,10.616309210158283
2,9.771439444570968,9.059096894961217,10.483781994180719
3,9.777985705898216,9.032317584400214,10.523653827396217
4,10.43183448770776,9.295144456081982,11.56852451933354

